Comparison of Two Search Criteria for Lattice-based Kernel Approximation

The kernel interpolant in a reproducing kernel Hilbert space is optimal in the worst-case sense among all approximations of a function using the same set of function values. In this paper, we compare two search criteria to construct lattice point sets for use in lattice-based kernel approximation. The first candidate, $\calP_n^*$, is based on the power function that appears in machine learning literature. The second, $\calS_n^*$, is a search criterion used for generating lattices for approximation using truncated Fourier series. We find that the empirical difference in error between the lattices constructed using $\calP_n^*$ and $\calS_n^*$ is marginal. The criterion $\calS_n^*$ is preferred as it is computationally more efficient and has a proven error bound.

==> Dim/Dim_P_zPcbc_2_100_expj9.txt <==
# time = 2023-01-10T16:43:42.675, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=expj9
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.1347463284172407662742594749474819013358866833205945558462371914615158727588228
3.0	0.3061851664693619275047011317676807030260919141969238626358011005288694389567304
4.0	0.5215523420812531582378227532009771394784680884872182486759179605776528659869443
5.0	0.7534095097115684931668313369141039029408641446167557492854841745899826733296896
6.0	0.9899461178838194108044547006743406311987306217453825196657592481123252237291194
7.0	1.224866381579450749100181328135845716669989517025891832983712992535435272677253
8.0	1.455341302628332064258593574948963180916009998687734781355747332722592134752483
9.0	1.675800973849954527977029748660628214501584973973458635078950233793196878129527
10.0	1.885117953775811331352219634208800562699309094446758850038231603947032798280489
11.0	2.082830529259897648457279076445828532796241917078437748822358629606665871820955
12.0	2.26840565924029464068210647284946022357285658858126127208347184757970370099752
13.0	2.441458991090839929850197421665691637247524376708203082873830165231731010084881
14.0	2.602567281147497681266546434764927563639549835273077258547211144766049928643899
15.0	2.751911115848262041005348976820549606600002926293833561150009196970436943049382
16.0	2.88999334410575987452104217351867135239408829052367286984023528106032142798633
17.0	3.0174072768758858663085023974421838800377363245604546534402478484910195129474
18.0	3.134777442899212686460684795035953015986768790301712366484737047100102397703804
19.0	3.242570965358444935693136753314041302795502801215234735705642303552777076118416
20.0	3.341509067140263288064559350994557607426565462134558175047236854297219809365005
21.0	3.432108588183355065640455965394246462180811213163801945105855835557620388450318
22.0	3.51492211403258476723927961305395822839014738483195653721365253463088570970562
23.0	3.590550063141920953359888466234917868116791931087470467548001569005166623282985
24.0	3.659500299138175014736672888922512325696999808192556062129611692179405693987694
25.0	3.722290269058247450620235774434600121175277397337041501039073786789946909125305
26.0	3.779416616301519134854974830864601612612316747577121412000954905337164915662189
27.0	3.831334392780972685773699973163658793958048670728109852588798408053024760996205
28.0	3.878483771740252461171930113378289573100453469587862805844783238440126831809175
29.0	3.921251851225876451777443841804138133663063876475823237345172199735962502598352
30.0	3.960018991522770021157170022505137986668182795316942841097802227957060010214232
31.0	3.99513464743465681516224738982835465887628750757729477583374976283243305161092
32.0	4.026921536036075854942669171229922459249194079397510795261258911250836773909842
33.0	4.055681553762785842969983443993759141462843641887155376993382133236936742105391
34.0	4.081688714469629173072164337422532950804072317503721000415074437435660097140472
35.0	4.105196669258628782615435208176807199221919111738151196771729170887308272841049
36.0	4.126435511326082341999756924454645241128371960952062585668503896368595168511727
37.0	4.145617477190001460044810546608583419000998386985956040137522243916895554111162
38.0	4.162935531115680048507174789453742713659046798105178591244534478346857089281604
39.0	4.17856584140979776613749294646153409915070307335367069552110119559548095542327
40.0	4.192669085533367166736702873087541472891108191044342704449694982271653015624733
41.0	4.205391246912187432618788808168959172450845743015756382721411063890309324553471
42.0	4.216864794557617682480882954200332642128385911446712568487925231609240046037888
43.0	4.227210121849976215971263900561382580886158823725878508359010583334670031619156
44.0	4.236536808249302672382005894271467176805137587563453928215463042957673643882642
45.0	4.244943850631822062632246337646967734632247917600217396733920998509777008209444
46.0	4.252520515655253776436761618267402453448874727247053327519271664971975375462092
47.0	4.259348094475368397463722192510387451973747441906169117503280347580996763405168
48.0	4.265499720563611614797253144492012320760859331092103672972328872203007472872457
49.0	4.27104167573999900112656939635024252367821047150328184114701870795752282923339
50.0	4.276033956397791637171008483422628252075004940945827031564777834726100016660267
51.0	4.280530628998463134484179969325873278966856652040108185803388455607660561177636
52.0	4.284580569232734076977644342233296497537949186442177851937540194279973338406088
53.0	4.288227873737466255911101640121791575364173046483360926058032794306005318417076
54.0	4.29151237452770958941857758702488351702395093114295085560986454422665086902146
55.0	4.294469956909814165527402026601952972519027033870391875602878491726123633902124
56.0	4.297133045871273533801821245669028249451693664596151369898962041945041156923228
57.0	4.299530847086236980801996039796742713177506578301447222501959218977679483465307
58.0	4.30168969303734417146437501486946700006551748088643129791126206645480178688909
59.0	4.303633318291685876344164841738122181345604633756898334833433656547323047752572
60.0	4.305383110925641727793408224362572311613238151567054222714605754732568364846265
61.0	4.306958360208791614753811491755627970478943332608409470604230130540816204102765
62.0	4.308376437129710660001161453167320639827126622807078054733787783107191523511148
63.0	4.309652991571829613759772615982542607720558726748803833453386774503275165521425
64.0	4.310802121336414544121855247824857235564715371672196872095078419964202933536943
65.0	4.311836524865305622946072879463680558954178822389692337687667848479424229714384
66.0	4.312767639174027542794831014369332929732675824788865096484239716639149856783615
67.0	4.313605764379194765007182781433008530731789650439723324406946036996673168267926
68.0	4.314360176084901087895840840188713089676300932517092041409410733818271810348944
69.0	4.315039226781458137453752153927103343246151538056710727907598357407232566731942
70.0	4.315650437306534549184816796600112139898265242899453556265032379573104508931987
71.0	4.31620057932332229136652167635528664683443445537740251614498122155851110720787
72.0	4.316695749682548342536518102690105485834983024302857450838234308385624565878339
73.0	4.317141437454598044765380622005167483520220461645841497437045879732143835285176
74.0	4.317542584344307991605587283648702834448995043327256155366754479659568919232505
75.0	4.317903639133682432937122765051953418634490673397277592606556464826338692376775
76.0	4.31822860673644119915076270501853119340453579641635331621208409805429924835651
77.0	4.318521092392476884226702808588309723654693954379606390820606767140946264299241
78.0	4.318784341479555118101652341886947879065276356936855734791820635309321392011249
79.0	4.319021275373523078335188618544641018846833676115539427697484669319114619493183
80.0	4.319234523746508406692439849529940560849838551091310839328758345891156410205311
81.0	4.319426453654727338568369417516335751918875512937251650548418114870335865941902
82.0	4.319599195733235327958892350626111577232835701433063997623268336125228495671021
83.0	4.319754667783928298723475047673634516238819258475210271219061790652001952704783
84.0	4.319894596015044284586067074634938048499694560729765942679305363107368594937988
85.0	4.32002053416505309166731828859666148447501949684924777933735579407198776831657
86.0	4.320133880720907170297075503756645444571260744103411619937746611728748729838315
87.0	4.320235894419932340989911144409197432153202192881666852545978077597281477563025
88.0	4.320327708205954105439371267095328545558603436892411166838671540258420022182787
89.0	4.320410341793393896916451696403276009487940377810326060077435680748213140924524
90.0	4.32048471297785657575008843166357205744894230086219769838265076429907472085106
91.0	4.320551647818008148964893435391303126344926337933216908719956580527181107984166
92.0	4.320611889801167858023561466749499259984275001114476873215779881013316184759178
93.0	4.320666108093881408706059874726233758599033696994819750387760553807673692098152
94.0	4.320714904968684285211326203261764251239822649715712989250872035662929612360907
95.0	4.320758822489198931943154007037937975923807481093935440150009640823145270437377
96.0	4.32079834852754033282890889709619698723579242895968330383347777041645115769498
97.0	4.320833922180643600838842502266046042831132547820260522061509705293720680289893
98.0	4.320865938645495412100302821026945012465548435310570527952194052666244896711982
99.0	4.320894753607276889823301472591938064810039085036795896168847948914651625155174
100.0	4.320920687189044179919488297019874421572062580941132875843872657792614762703303


==> Dim/Dim_P_zPcbc_2_100_invj2.txt <==
# time = 2023-01-10T16:10:21.832, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=invj2
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.08567898270487558174627560116952647165393031400658648853024051513005671906359058
3.0	0.126987146691688989973593404523658343546216131963647495727059019352509749529805
4.0	0.1549626176422140607806686264315991060500798326185366216900442476323283935938264
5.0	0.1747668578561099972889860965437048861884410076567475882897254628322154825727144
6.0	0.1894702070792620649149803227487615403464286389037275977732989761684080599422389
7.0	0.2012049660936788510802013316410154575180092987059598053772011492322529539568267
8.0	0.2107133361635910069474277039218997426309739895562789500406500316486865825334342
9.0	0.2184114536574357456477927156544877787391425937138339727510658561038072879474222
10.0	0.2249222125571893568187980126680153895805244965558959521030191311281697988017801
11.0	0.2304672224933825481632468065800036592985293576655428224793824128960167126650155
12.0	0.2352542757470230631373276439486815678935840224215800039120673347704822791335433
13.0	0.2394410502636039047515052442185385225992565427476981126111620660974385129592743
14.0	0.243100705425387485317812706676024075833688260570751661135807168720079725032967
15.0	0.246338904356271448221914948227628116066056851705808777228187113147218424430306
16.0	0.2492266571766724770613826191891654510818159000254840690121444205565960741145561
17.0	0.2518234746855096494612768753609959413275491267658052581555880972845620727284991
18.0	0.2542256606579935851473564760330053398493205233813487607270762354785011375861233
19.0	0.2564111021735275531399141735031787117066557098869049146642999540209356125118283
20.0	0.2584028408906808514970672128946150093573541237124869640928760568708654486989012
21.0	0.260237599784044209638809671356796436573000193447236657330370854084240853641967
22.0	0.2619303436861925531290207962305632894079437947633278439903938713091371362470249
23.0	0.2634991219218158673279851708337919924280111509344976894766138673679059660989943
24.0	0.2649530419048755370823696948533395531170645617778687953284268581299103703064486
25.0	0.2663085443052190470122168938422671744064041687828895866401296401568219685350381
26.0	0.2675709230093958195110814730793109845372612202231599667364142420123552310349642
27.0	0.2687523860169423322974668146453135776911873747901506740686006579625261106417006
28.0	0.26986623368607888339096831044108617317112055433911219408962927341256934669731
29.0	0.2709166815990778761865557661590566905595076372259381425265433112946338528006642
30.0	0.2719043824401844606293241043265259839163258285610176238705889795406313331428645
31.0	0.2728351419806254837367736949426751083888087847197855608863293811660710361856851
32.0	0.2737204271485146077941664306298342479223933347415053946102450650448239187579175
33.0	0.2745600973833514359947129244852830901938770404615265832567057376169254391133479
34.0	0.2753571524461359022381396008932701116149507089878685587051776499798556950797885
35.0	0.276123069630358482634798342716894028899444901182266546805908223946560520877085
36.0	0.2768527812534310045758900045960096385357746066254650426828672698591045415774858
37.0	0.2775494087516980744424957472086810399899414273900322757827037989503781159296821
38.0	0.2782138086082366896219130895823528296047189816764624338892290170421713775216826
39.0	0.2788483713145055149968041253542691635797346991997258251136400300300347108232679
40.0	0.2794546410356073231907460988303388256383180059338839478532560216036868726222522
41.0	0.2800346056528060871113234476402021492453339848131340725958536642157883649952506
42.0	0.2805902131638711437401687409312661101724757502014163977729139293115800100639821
43.0	0.2811232114220430826143063265964698102217600289137431995966790368632455393901021
44.0	0.2816346604463809857488268359905615649588713944897982426949369634407906081165832
45.0	0.2821293607125431607710679080892317439662118706253860117759218737288415697826907
46.0	0.2826046008040826519975260755117039040829173447555688787574451672698743305025495
47.0	0.2830620365715882652487670037065010916483137950573006043935345619413645150445891
48.0	0.2835020405719464201965365617117503216142743463212322994493595024185934327236287
49.0	0.2839262948792777294779349269458101209825448351974404355725325976912241735534003
50.0	0.2843355445020648317648581321850430184401694916903351376822343616376147718170208
51.0	0.2847303714786363546584645070684013725171001349416061813299102981743536307327578
52.0	0.2851120761718016333788095563855464881849261243105298429523929480969826053236803
53.0	0.2854808837593255384402239559569630587331824250109089749066053989041054534634793
54.0	0.2858370592651737657128337953226099989020305943300588424147559237109433865639061
55.0	0.2861813191960141834993320342069329422005838451777301193204292376040579662285199
56.0	0.2865144377192279842617462247484595978784969180375346042958742639633269915199271
57.0	0.2868371893065541556642631459068305085979987615740628283279495119977269208117396
58.0	0.2871496352511850713318856472641221355235324507601362077114662881345490257413799
59.0	0.2874521536201741657326855004382288186934623786253158070212133641232399721625142
60.0	0.2877456814916858931275891961817626668684676107326278118638117612427349335485848
61.0	0.2880302876883594502614591040249768619122556289395494791231262618883031926529221
62.0	0.288306572697866034016553448408847024493199571785873146902390711925606789631495
63.0	0.2885748575628467604287624683065517180606914772959189828268940977095939169441593
64.0	0.2888353331875878344605560428680482357729429086381026624129103227371121255220365
65.0	0.2890884670487514963658700022263000116425426742770205959151360634617155247403775
66.0	0.2893344093479873044121448526122169988771841103933140801690751776839745556554529
67.0	0.289573506784196272492229825038044452496053438577566614199377203785218856605866
68.0	0.2898059621014189341507475970795618982328914923880603142638038759484686110864318
69.0	0.2900322141992771987932481767550897757674958145244758298730377760823237001436666
70.0	0.2902522779154862192487369554237167006226414295950911872050879610999340378835191
71.0	0.2904666327439954501256171518319010638352318879253421515335877381748608772685899
72.0	0.2906755277597016080921636292526739868371992183516958175391011456619381417588688
73.0	0.2908790142128543274034104697021299234136969580683354327330748585448732765258281
74.0	0.2910772904791689006887120207033381513003975649392195431473525876645897512288824
75.0	0.2912701361716829855672043684576988986546918917611414886527091325078322401713824
76.0	0.2914577281514210187365368697156876316126909557529195429103773523195984280849382
77.0	0.2916402566691648071248876696510796488151603111882209485806231293191930775717872
78.0	0.2918179132943761202081069294234658240283568091894371410429780406194663497164284
79.0	0.2919908855211319873569496028757222735546034181465600441999733091583117504019472
80.0	0.2921593543354136354525301072958799667510885345226166550909978407844480529036043
81.0	0.2923234931906050547002800538227475023420477870748302370769787954809465549960415
82.0	0.2924834676849567790023752722397607002866494940251079312823341623635880066734696
83.0	0.2926394355981970261906453185690484163970850970799006277609096610413828037967065
84.0	0.2927915471122426660085031333915718244488196864996746089356466220355377479538625
85.0	0.2929399451231372221859048783408896377847811788733680578621484046883223012163939
86.0	0.2930847655935894563287285009127448621013604361830480542750262957485711104777704
87.0	0.2932261379180813002604596967977409003652217379417614586953953499440061985959398
88.0	0.2933641852849909401561416956487620411603853467375296913057874494055021627158661
89.0	0.293499025027241184151578445128665824495006256131345785882946176020315393615067
90.0	0.2936307689570568817599819434465148197570942794324541279747188402420684657295522
91.0	0.2937595236827907873230956245578634123960532334420866619778359872185171879608376
92.0	0.293885390907166838604745289853171103083841206992840886048000556087450389510108
93.0	0.2940084677070963326900069243734420007996457674964071644739578135894403206090695
94.0	0.294128846795679458484583571706967520078472403150246104068558404038281850780596
95.0	0.2942466167672501940251635089083952511871371507314900932270142070269588437262473
96.0	0.2943618623264397779851442495025234841812351305230207927612110178808749374175978
97.0	0.2944746645022735036341507022252155038800920979688748486611804503980662462941056
98.0	0.294585100848308722001439451615609605125000379949935229412051446310424980056536
99.0	0.2946932456297881082766694527506585137677868319109029299332658525303062983892008
100.0	0.2947991699987335632474906332056550142792351563319879968214204718535582713844507


==> Dim/Dim_P_zPcbc_2_100_invj3.txt <==
# time = 2023-01-10T16:21:17.323, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=invj3
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.06921484235471057390697633042963731861849335369923295925832580427166830349171934
3.0	0.08864197605432387113145110909337506634160588972660500068617797723243039122955826
4.0	0.09883243217650247284634810278855168819445251379657892566568066588426264053858071
5.0	0.104823459888694005825046628364161873252896372048502798968850601703401939152224
6.0	0.1087683840847257805871730876705348382678546567972144616056727221886144061174718
7.0	0.1114987385643869368963359629084706339178101102296452227942595566838148639474087
8.0	0.113535765171365201725465196681530528557191092715266469552448097119197870829827
9.0	0.115084534849952842186879537346783570524239746301975079208104740271880141221503
10.0	0.1162920127836076678485394968005315400672449094417265711473774477029059073718817
11.0	0.1172445647436092619905918443944979252868064793420698898414980581433590847120447
12.0	0.1180138973905784483654593152295203900848978493313764786152063092136897973924626
13.0	0.1186628628775388626277867212964015553348450980572525971877488556660604964927608
14.0	0.1192039694402385027048492561808166390450515688526020890182661668048565591481738
15.0	0.1196586054035722579419277885119832757350278852691710984911993538036973258510825
16.0	0.1200534624471504624727348640671386825691813313667533133494910170257361462896896
17.0	0.1203931146353774133770966303690859034127436511552764446743290341291951777432425
18.0	0.1206890431670326296263837913511736027867480820516556531138277135449333767639035
19.0	0.1209475987663613628848758476562130720847758256301681623494774267872401686889129
20.0	0.1211780576499660916564986525258383890131583753794637719188204795853759722123553
21.0	0.1213815417681014997441296096397485352637771343900700674662789441098450020638804
22.0	0.121563251148419724920793873171950518065673728169610868191118748799075493467481
23.0	0.1217260974190927455955180082888519426707895622090899920514738473685862991426875
24.0	0.1218720588330369436722224966798528546856278382239543265795542975856975128878859
25.0	0.1220031968649501231033408884704481704322542658686097914461459401200910485960308
26.0	0.1221213461190397641542751850845773328867984460060270472248536554714415445088076
27.0	0.1222282546318574634681914850081389909225806077467269677900425797563708963709406
28.0	0.1223254625771011675010058261646555886982494979203556593716588672622396774445561
29.0	0.1224140946195568452124706371761039524505860608342733661326656138545610116806344
30.0	0.1224948816706170748612850612965690326878835400786053443782192879002352393111692
31.0	0.1225687754555078188734865271888444078477219826048353045368779401809985433491322
32.0	0.1226365283661792368739820144417802586731333744718204441788641999790274166628296
33.0	0.1226988413535238141913807384647802210595679829919598599879776345463217011959491
34.0	0.1227561337614725510219039754763052918794046822314132974813035364272927848825093
35.0	0.122808806777404371165991695511645177417975043921443877486130630601187362474635
36.0	0.1228572775569809222844215362011119067995144040182162756581010090975379466576837
37.0	0.1229019483656155317531751239090122890638555318239427704854309228659557534960919
38.0	0.122943188539105408436100461933670974275651157532079347245198535016960667896079
39.0	0.1229813305817802548845794889308239488754700310357115492041745220485753007135283
40.0	0.1230166713656541663321267464441898564962174847085919349769674575816426849478026
41.0	0.1230494751013077026253983246709611737749894110041867234367039019126369089312922
42.0	0.1230799767689647475951438182738498110760904220694400626792521294507173983591135
43.0	0.1231083854827159849296347070363217850969757584386851531012582953281015077860873
44.0	0.1231348875861684843673553440494936382929646869859572198781021689303315149326019
45.0	0.1231596494177305410318838075316437293022045331334043013202906824210161875247036
46.0	0.1231828197441867767044544508248857742247299463051308320366612206897351670912228
47.0	0.1232045318861566172342720421849793054458152432054025633612144992714049651897136
48.0	0.1232249055677536420858617420007205665830626246476135423942244338792623893094046
49.0	0.1232440485240982116715218801390296952620865634152094313296942950758517231743969
50.0	0.1232620578984335492455636870189108274392985210264660002391068786480295540109107
51.0	0.1232790214574378639430217844337116423962706417133079295915259500932149006209154
52.0	0.1232950186498540564469273672462242248640852046544010427596147789586713988936717
53.0	0.1233101215302072555874192049075570836630920724002985131542246620889484298931896
54.0	0.1233243955663308025591997375519474155948447104498231756862861133114913764254663
55.0	0.1233379003467316773470712832615754940076286129687658249399331059085703199853966
56.0	0.1233506902014959520740527724838493257524669911130439542484754604045346874462266
57.0	0.1233628147484364349821202100818894010994297964087745372206130839087101937044979
58.0	0.1233743193744811332604792765785276326070470502074815251826584482370639038527596
59.0	0.1233852456608537164375000132298807326074829711701965920041452739207573434383903
60.0	0.1233956317593691569361430302895864593223606605751197400055107915157359982377526
61.0	0.1234055127261262543403048637485188645734353406893409586502491202179082454579848
62.0	0.1234149208179950978655224155411095285755491880822793923125100721896161406027312
63.0	0.1234238857565470489010836400335441862979382695654454366629356434643337222016228
64.0	0.1234324349634366121769556117581679375191995996284690514165088841543864602626921
65.0	0.1234405937707009602858366437727885955375726676028231038047947060696719284845676
66.0	0.1234483856089790473948073829381793950088971431011158679581058280113465550723288
67.0	0.1234558321762557511097431469099284266532865901618296230489871891429176905383728
68.0	0.1234629535893968886877374559738654834759863483074203567298642576121951295455438
69.0	0.1234697685204495260962920665242881562722902769973099319511881371704499804624173
70.0	0.1234762943194314079974437481396592899883877333354042915047836908338309155027457
71.0	0.1234825471251174331046184451624894682496654819049518360114816026149823648590191
72.0	0.1234885419651447135810444987466931792250372857479318854371120960545425308271551
73.0	0.1234942928465965386941123822692293437455635785218037715864788904261595709951773
74.0	0.123499812838085844089502794720074582473779265797920662091312327114192729112937
75.0	0.1235051141442374713119755929518825443769788550675372363316458881707997686671055
76.0	0.1235102081733629668998576892174675820303249537757315379382655804703046897732197
77.0	0.1235151055990296951215955764719871310412412992288068011996051246404431873839222
78.0	0.123519816416145736698284431458387677153699673414852470409914236021985794500166
79.0	0.123524349992111812517321782800859771956134016372096473485633219857276245036981
80.0	0.123528715113529938042987291549767921063604851314055599522087369065686083647773
81.0	0.1235329200289045121868586995581371311867072178574652841564606449706802686136797
82.0	0.1235369724877240737904111270884992766160729234076391719911092689930668174015198
83.0	0.1235408797762701623027047674650702848239710801501780944518217102347827947703427
84.0	0.1235446487504628604330250060606343927458670476222419614503648157029141043340586
85.0	0.1235482858660200420409987389312111058389863641325784198707331710719950917313601
86.0	0.1235517972061785522903544912027174424077613998091925668997577377344423002295757
87.0	0.1235551885072000377085923895739683686712184127963093387709607280497780284078884
88.0	0.123558465181861513528033002246118288609809910688325169771365814882768936619528
89.0	0.1235616323411106512937058985883312157517114741612025875881871587529069250768073
90.0	0.1235646948140478846769129995755672446765175693983749594908069647749358400186723
91.0	0.1235676571663814992975226419681216809568686247286059445257061676481049785428527
92.0	0.1235705237174876611881669809387301206957849752417664442287176896630509712183836
93.0	0.1235732985561946460940943479671268370320945326270585303410891282655803211201416
94.0	0.1235759855553991814934054879431263260083599842434341431541265927058235651362767
95.0	0.1235785883856126505992376537428134772186078503675074450368046903359557079737093
96.0	0.1235811105275257974019147056972366011023335037815548192873229914115213218220446
97.0	0.1235835552836723953858172447484326843285706819559976160968462524752086684454423
98.0	0.1235859257892649957102734557836540929723855091177638963609005072320254337810341
99.0	0.123588225022269261727671352720937634088107073654488466884583337528749012929406
100.0	0.1235904558127774450095041097491486053310333004716818058401159188581363203208594


==> Dim/Dim_P_zPcbc_2_100_invj6.txt <==
# time = 2023-01-10T16:32:39.504, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=invj6
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.04126885206580818270306379215230631371912931797237751600020102872376368990436219
3.0	0.04374834600195953256717671678713027457545345594183991031766197618511839347824708
4.0	0.04443802310973713735588706172910489013393824486515009519894214159624939149487955
5.0	0.04468798404941023893150849157507036155305581948889317123906679450234654853295156
6.0	0.04479299980815149312630444678710028493012866718826030790137050457311330005250625
7.0	0.04484106971282308752081159431769661085070723110288787095981120135164190676664941
8.0	0.04486428008364224733000235255632322037564429982248828504991250667397528815851887
9.0	0.04487615811064113821489936570092428006681054713936844067842504085619556131262147
10.0	0.04488254131295249748960700855979224615141010462483394027332201218423112926786265
11.0	0.0448861603508158153433612887946390175145588813203273432175545468763871956937366
12.0	0.04488831176242652605177242572292295373887667970867514651974411905424256329038079
13.0	0.0448896439721584211134793467884424527366316740587555619135441987573821116002307
14.0	0.04489049841426593402134464119987348418316429545879166551321766749887363474572848
15.0	0.04489106337811033361042949833633097461975618527377685973819731518950289888679865
16.0	0.04489144700869669854157256768492290638994661217870029360593008379322998686699697
17.0	0.04489171367992530842091785116149450817522146423350776759594746746720954517661936
18.0	0.04489190293845054389228186190492572601146860281097327430288615215089005398988118
19.0	0.04489203976824879932040177020270601946458855104325057500013590587457785929071937
20.0	0.04489214035225498081749318427118937379314779097647514850684856326053325229797991
21.0	0.04489221541020581049435279473212885849961702755658661827417246089702447032824785
22.0	0.04489227218795440225613003170931799503634413023631161734939173681101624752248544
23.0	0.04489231567380493376642961799379035327301366762686318756450101403905272464092934
24.0	0.04489234935966660581844499698090352692596070904573452225128050346944704069295926
25.0	0.04489237572752422020597630352389894548421789642017847235028989377694817252560407
26.0	0.04489239656640615380242407162692157094508930522613688518253306731171929318488805
27.0	0.04489241318259568908422261143974922523391929156916995155758840444188722758923952
28.0	0.04489242654133045528151779768446134900773741573925493089850429778207579513690405
29.0	0.04489243736376645169378533617443398222428916108178123086231938482338463294498083
30.0	0.0448924461942606029688454317324746552986846640271103605911909530609255820698349
31.0	0.04489245344766560890304548012447660220313553404060341245412894643369181393440963
32.0	0.04489245944297793911536722907814850928216503242985329003628345937492840329485641
33.0	0.04489246442754764051826020295418691858590341568906539516690344966572906817844962
34.0	0.04489246859468174029457481567688050183853945416785066693392983573005920846882303
35.0	0.04489247209657103666224564910692296579024754468770600677495620893855656786432319
36.0	0.04489247505387119108094806893958506827842936254915438931122909643621595256643193
37.0	0.04489247756286636736776134341401233570072170035430189376494252857390319442339343
38.0	0.0448924797008696957318657078245179991350708468926816793432184175540493581064761
39.0	0.04489248153032634721384575688637636173341125692730486399216400096425578085744828
40.0	0.04489248310195394748938111793196817501692959321375896691006404046942629052335904
41.0	0.04489248445716302651677208860810324722349560438297780242929022636342999251538644
42.0	0.04489248562993496103902123350454766197450760244221656340216690506921918474342973
43.0	0.04489248664828820600723476427184272227245351181452323787425925146585078770937856
44.0	0.04489248753542995412146508554205094809243173443725837790296446681200594373424355
45.0	0.04489248831066588958338757289776699302283068535127868985147198578712607227159963
46.0	0.04489248899012277007935082903772560266636735311399910310187931184650842123435456
47.0	0.04489248958732533547509313211174917384264414635540928700683627244501679879484563
48.0	0.04489249011365920439934413738626850567890205380077074552436155788736438734791865
49.0	0.04489249057874405955012259200650714882075118636355111009940463250055413561094757
50.0	0.04489249099073588037943391896208741431415923567765876270456380141663851408892658
51.0	0.04489249135657278321219688895305926374033850075881151234309887715373025305031898
52.0	0.04489249168217582952675747065024850915906347943249609519398597493859612032472181
53.0	0.04489249197261371158348395644698105861474815157535531253393560328232078856154929
54.0	0.04489249223223833595576443940487661678751265398997192443384662685412713314536258
55.0	0.04489249246479686303283138992990415478813549728715160513406936354339589572621647
56.0	0.04489249267352462245352874320325457584923211447043517914783595212708324749211875
57.0	0.0448924928612224345234678320978231709772173890334834427507991939425134497267352
58.0	0.04489249303032116864017424325569329724447436478534141538079562292201755751669313
59.0	0.04489249318293581823061748745303268503427459623634788180266884648036415122735776
60.0	0.04489249332091093471066992327791838149648371747133833822205944142655562746876774
61.0	0.04489249344585891530078969170292329611265765519844274566655976691878937552858541
62.0	0.04489249355919236182198478947810179120443654679757158000852490006694716182127831
63.0	0.04489249366215150492089062637267159463518582220991939095128187734364510457730023
64.0	0.04489249375582750896453510995778285813480464587044617803798029665047717496919191
65.0	0.04489249384118232810247824672330046122910657362221133262641290652211100976516245
66.0	0.04489249391906566668291383800075618338525987085055323222687563510258528652459399
67.0	0.04489249399022950181211970864024163845112601714190841275322661948483219364395458
68.0	0.0448924940553405480177099137315083028612282074072878878156808866827040420337419
69.0	0.04489249411499098028019169728873892687840678720809617440936620542178022654085489
70.0	0.04489249416970767940882049315607126928384128910727915736698097601070330592870914
71.0	0.0448924942199602206866063332263041059140025035268294389685479935760991442220048
72.0	0.04489249426616779116182743423439127698055858333945470726676231810993282232153921
73.0	0.04489249430870519152982668357653337490542709528701326023206522263427628147264388
74.0	0.04489249434790805411163080351841684243071287899569116190056261202136985406890651
75.0	0.04489249438407738809350577923770357638826496426155201918163855235256855536072723
76.0	0.04489249441748354621447324907086334307884156018107491551829175538087209600093171
77.0	0.04489249444836969288506474431851215785586315351982725801952576632364280349484279
78.0	0.04489249447695484180837257058255586903064710347223816077740022516835482770298744
79.0	0.04489249450343652116053541658969629467945948585232897827424916568127840633509042
80.0	0.0448924945279931159503609792560219897428865439242464108557550675020381509637106
81.0	0.04489249455078593005277448997741335923183472578975018474630345925964059721364372
82.0	0.0448924945719610043809555308798932270538615781196120170955362278200841501746837
83.0	0.04489249459165072254822388899679092361470205807943445950562630364134879732227358
84.0	0.04489249460997523102483464663806562967727428129282217541213461943775409103038818
85.0	0.04489249462704369709408797138801744616113048213123454295171218774330585488846234
86.0	0.04489249464295542475458152324280436317962933597057159953728639803673163714076155
87.0	0.0448924946578008460161386193778379518240640244421767885241729419144010312015166
88.0	0.0448924946716624027250972917169649297781521783380434992500254702313698217646022
89.0	0.04489249468461533207101053790856320368314249592921922741979606154346473115312515
90.0	0.04489249469672836722175011379931235090022499078329507086172225653939738656833458
91.0	0.04489249470806436306584530159384023514411153319401151075408870709011825680629909
92.0	0.04489249471868085577455485767430511915220162605472527812287520016449934426256682
93.0	0.0448924947286305638020993526824727510710486967781265797389035988063115434915772
94.0	0.04489249473796183699569901998724966992660060442424069671625665295877976050080953
95.0	0.04489249474671905966643481965447781111422306698482136490097106562111826628274011
96.0	0.04489249475494301275955951164113064637487453605923019277110454930806752015770222
97.0	0.04489249476267119964351219163791150992123147098635664385826293589574016782438192
98.0	0.04489249476993813949758491536426641684960908197188000799274036739460307205822866
99.0	0.04489249477677563180791697993307145403052584578680964650469878463694311357224871
100.0	0.04489249478321299507082842999715175273789081334745069969742461133584952815147236


==> Dim/Dim_P_zPcbc_2_100_unweighted.txt <==
# time = 2023-01-10T15:59:33.148, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=unweighted
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.1403276709235769226350190850981189903964830748906423407142521728840629072837086
3.0	0.3390034468811373884689521396527155160165791956353780930028053319768266343456489
4.0	0.6203361453599562080866231738416410254621247032815962615488347369872625185843118
5.0	0.9640280763839546968350671547877672823183974000322013912159098102280799451250202
6.0	1.366375749140654233662326791872190872640517294642565855241073982175948606785315
7.0	1.832734476546725345078848895364311280144581675571067484209020941984448021639617
8.0	2.359611116377722102199552219407830754471448227615438663695683280164102736485693
9.0	2.947142035485252491568767319340745015500256287869428846589258738723296185076223
10.0	3.609718218200382503898574107369558870479446077754316410827096899175045557287784
11.0	4.353608600578700057710614407207541691248258986674426765413283720316365937566391
12.0	5.18882885241060067634737251166773734695969748771166049002340971155217534008635
13.0	6.132533933455111426400670903314197848146109307846583108789987225306965508417334
14.0	7.201644922302683886354261651741077102143887181229973065450458169746950042471578
15.0	8.416748066132954535727171363118787614015916347520135525634558639554833300963081
16.0	9.803270870032316544957621874439913498152924075226476323689432587887125996252161
17.0	11.38860632606389200042655255369174776006684188623838104342081532069293533851977
18.0	13.20584400872459765351665055997965508064557362629140969296128021948327558102944
19.0	15.29272944718374892843502119179894564437785641956521071739080135764324866591793
20.0	17.69280510893541001047092369766921819516088130555183378198331499726299010019308
21.0	20.45634197253657706558878083655734834424961109684952788861525877511005505372256
22.0	23.64110324913795238654900021319617465932435068642995864073929080935809199059432
23.0	27.31358478387948184115972864072602212240056126582932379672849041250855775085121
24.0	31.55032974947984435558202569452508117433545356062232364233303892177871438508493
25.0	36.43951893512634932529384530198643693177254889083456884663099180097744276466476
26.0	42.08280136033529235126824052660623400049204071118220099759807970741649362454155
27.0	48.59739692340364271433977683363903293167889827162055117615291526484848612246874
28.0	56.11853863190198122456848719344695084345038300273223015191317506063741445018087
29.0	64.80228067561744789315709912097886008705761115682212654524543218867681617242825
30.0	74.82873763813736651958771979746651321322039225362393588362885971028667060029096
31.0	86.4058216576762769121547272657582589637487568989703321264786133150773097282495
32.0	99.77355711369234123342471020663129853132772050417495022630542986063496282249215
33.0	115.2090604076959047801322426085941062829283395739228248705294358142301377564591
34.0	133.0322880948455972793810543891736673064369979488573045869808913031584898010538
35.0	153.612672410975557444442793656334795469749853021779762589471192901475563772284
36.0	177.3767813989308410559846445596727869062116201160894680157516827208921298438056
37.0	204.8171624735565076725022674418983424815965906832994303389471909058367275777434
38.0	236.5025528305475433071899512302081459420871801081855294955983025308636481642304
39.0	273.0896684314228505240440162368033839558866995844967736924534973179246714392613
40.0	315.3368160230100278051255369487845138054906962340843076703638192558576648686784
41.0	364.1196104316027964489392520149938996484581190011170822285306949976576510202933
42.0	420.449122965503047062090936491268462786528623333804474218380287028337675629944
43.0	485.4928371341276058104474837138895258713172199891514347352339560431311253363038
44.0	560.5988460559001034688898428783787709719788860543461637374642972788233738608299
45.0	647.3237931009284493024158741103386633804282946740366534807299747072680699851215
46.0	747.4651348871367517070078627753934850663581932967125461219190753968907296722006
47.0	863.0983953261759545120183456547692040894909013154389511418367016232172392615016
48.0	996.6201828546820717408440972847919713491735856102748073242760978666161180336892
49.0	1150.797862430588439989520786016335154179911549233300691941854152056560368098238
50.0	1328.826911798144708026175487903759391666142951961505822297141787662320657463478
51.0	1534.397150787438827154747319190311703118453116187760148891187175181541773540376
52.0	1771.769216315175403313364932869251947795673921721216801971320989507848974927695
53.0	2045.862868104565280588850404991376230695044351660053982455311695760991352928101
54.0	2362.35895534451171979535958070961467122072247172701168953750322343773501817195
55.0	2727.81715764380054185799012498399442023737960080283933236431559114461706705812
56.0	3149.811940572918490153284250796497548542050602715117148986576679057456588696858
57.0	3637.08954360047341547714188894872345234520284811224305245892599801330811659217
58.0	4199.749254147291285056344999327723931682318251687918290825059968774158776835165
59.0	4849.452724833873386600526163983853568849308551622363622098474009845177388965338
60.0	5599.665672218459747519191611229777703606823923702697194647659200745723463696114
61.0	6465.936966459818928534547176419625806936022032246425298161213813734271830046479
62.0	7466.220896301009534445555806828363806011516463248689647101381489884071440391958
63.0	8621.249288619552095591237573612527381334340446784582913560125741274196781655326
64.0	9954.961195072301982044716521688534344943110359585984465059884479352755150448256
65.0	11494.99905149558400362998976038435560061017658980435397946102998070997038044383
66.0	13273.28159343162683322366282819718618416723204549299037301059610685625051293527
67.0	15326.66540199536744562270206831167161899905020610749308714637070146079723666283
68.0	17697.70879124300266481509907399513372183095019286995491762906281992038780129412
69.0	20435.55386932771003478559888007683089187964785917516321656110932670883621534018
70.0	23596.94505499103767830682393456238186484279396981784093672086008714705614703776
71.0	27247.40515910385735490010402351771035248143987846512204021486361830068939365632
72.0	31462.5934066548788924420952280764436493675394235520146182229508767153418840779
73.0	36329.87354547191735895409231360043311322257740834966950699317073778678170380243
74.0	41950.12454220657659965994969163439717134221430453090986199485701357781848677752
75.0	48439.83139396260389130364266526402734100609970865340670957274487073994830681493
76.0	55933.49938960880027934201573414384747945669351564632695716832895500272428067816
77.0	64586.44185861682608950407052694448728267337922911277897280170775644033822770331
78.0	74577.9991861450809164665255830099765704865777212930115549890039627055804969016
79.0	86115.25581148911066657366512139727607018290227457953664225603345051939381000337
80.0	99437.3322481934473395512707650082507773545084903579240068048791821708069208711
81.0	114820.3410819854849505599074686507672820553332058579104371052722990721106922764
82.0	132583.1096642579324829085927849864664103773510607807063623258856143368224292502
83.0	153093.7881093139817246545331447132952136026461929354780448968435149639711291218
84.0	176777.4795523439111660685346993093723811775709811972857179781841162190789033835
85.0	204125.0508124186430888843762023602260627043633872132261198283931117917806196607
86.0	235703.3060697918820788458767203089198616473264857670227829597505866972153507075
87.0	272166.7344165581911331487561790198734253309907419066585265909213773885367724614
88.0	314271.0747597225096694965546995470395338969098588695979919512988807848749639343
89.0	362888.9792220775883309282684747697163813787375712743767821021544742183625578742
90.0	419028.099679630012994510172258685277163739351775946849896401967648569054131251
91.0	483851.9722961034511755266896859370556797259490814202352007454045681982635716327
92.0	558704.1329061733507042449334907283120812328742128644028959747958834252411631629
93.0	645135.9630614712682638457641603081917544500154279550709705826830582828571160269
94.0	744938.843874897800958785796035546890119087249609704797954302682238904072859454
95.0	860181.2840819616910316023389797526391590131757516125123781166918221596795354184
96.0	993251.7918331970679537729444493868378520041005493030758955575209383289775355819
97.0	1.14690837877594892138126291725081936250929001888644857250544306138760878691678e+06
98.0	1.324335722444262757275543625496727566493212607401379043241952649475999993211547e+06
99.0	1.529211171701265228510904362000113128442826829805763722906118639419258214282068e+06
100.0	1.765780963259017009702420440442493452394516614873906389135962570842825684827214e+06


==> Dim/Dim_P_zPcbc_4_100_expj9.txt <==
# time = 2023-01-10T18:00:15.383, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=expj9
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.0005381795842076697173504534009207086507804216446930460690831700753109772437207477
3.0	0.001959463897035432664392897578833969904388943083714558970669696525051476782165958
4.0	0.00483470654192766383055795539765182561064452800349713421027413129525911858590316
5.0	0.008694117864692747861351734115725082511414015678870438107933200913623204497938628
6.0	0.01331347702760972264787245482978856856718726178318383698201893738588395756504017
7.0	0.01903753143980995933020149032070016367368519968234367875449174201170922414721931
8.0	0.02476770874992284764268251923343840357023143681225686508515073692951997210908268
9.0	0.03052049003384580716070512185362405206078890456348984030635089898898985795386378
10.0	0.03683634992419717116788951267615764769346097438121145434372934731696247468824735
11.0	0.04242132192152432656422218517395438142380025005358381159452700812918854617982372
12.0	0.049740271167092792105043388496860362224245313667627878872039120513869071599229
13.0	0.05668635435960372435763627032876550202257717637590498023144892041733416259904052
14.0	0.06349869900350066341014619203799285600615141480486039355292026149654903327689275
15.0	0.07003708297990291292399760535240777138557687218376209761541708181159169675455863
16.0	0.07622439150235890982062678259764865579435390033914681640618160808450855334742348
17.0	0.0817280198088569143985269674152518818783394234342000726596103282085056224437997
18.0	0.08694297375594407627599752846912871097626581887773720679706360218069534520001175
19.0	0.09166271539733403787695277490032897439300001284227050336784356332180155120206522
20.0	0.09599377528754754189321405158711507772437616633880812059978107723098746104458434
21.0	0.09992166714990311346173604482099273768376644051942249216151888529046907606728323
22.0	0.1034509815168720014937419173285841146322175407790149815349876627417397724600727
23.0	0.106705712398186601298052780248514758031791443222698179978803417704485801354326
24.0	0.1096506550386051430602956550059130193196346405274496734537074750771495871678519
25.0	0.1123202353309673870111408985692349583043678754198478538295202632940572725472807
26.0	0.1147592187387080134178200313475672306721068957067782088003823174690887220488208
27.0	0.1169821807480625762117042953497938821598314081446243784139865869385550048963388
28.0	0.1190051625657584154965919676752403045740593708839671283265113144227259717662818
29.0	0.1208368117021821368325593608087396174395415990088817762086382901122295851661952
30.0	0.1224988548683376347298779493330576824088921821745544958280905037780733249749327
31.0	0.1239984751045928608066408068038109268731449366469797815720844285565516000181125
32.0	0.1253604562080827163199626612528714330209676272541808306057529463565308906891103
33.0	0.1265907458695105379607822408425255136257380785110786592510125296744542590847314
34.0	0.127707146036036029998759856378262865843975949865054241588319407349457441133059
35.0	0.1287181595345029076706916458287788295556225978069753702377380755149172917611941
36.0	0.1296335739760046495010210538712129874020217004537795587636074993235584838717787
37.0	0.1304656751759795121760477957609586184172420483986120266419911107781356924612745
38.0	0.1312221999972044838328331956498889235298456145769746059653693214538662107696278
39.0	0.131909441740535090313983489190017823249032585205111377444162959276986166317627
40.0	0.1325328592972395796464165295710701424366832012815750276110131478754608753443624
41.0	0.133102008340471503472489239397969180654466654431967770657832449512342793109541
42.0	0.1336218891466001279293820372170065006042870504000937411658727508593578090581982
43.0	0.1340939466051520418029695036966004881657014570719872686058345818762529797612354
44.0	0.13452362303534942834067114250432575746969406077820927048343815384634039387229
45.0	0.1349158353229571921580653444305591575694937535853015246229304035459974423713747
46.0	0.1352725760534903539646691091989074426376059191467245845576278899771089817009698
47.0	0.1355995089966513362618261672580344434083864325099508154495969671217196725313532
48.0	0.1358994661516101824588921592680984484474552296432291797102503248638732472787823
49.0	0.1361723572647509047864591119845445911783396705857574998823106642025501484215317
50.0	0.1364212290910321517840272962407915282672448611925336161126873921059594190240539
51.0	0.1366516939634890803625362501596716327244984107812310280132064121810657585794936
52.0	0.1368632986793196045578750351479985179154941468727983710202934394417035027027024
53.0	0.137057405497885531569779962049302639447688325173509088159303784720539422096188
54.0	0.137235848075192852234256292804282787543184279922554396447096569539563873799282
55.0	0.137399218589902806795321187803959568489537150484880676464174165811835109766244
56.0	0.1375504622766477890671559071586426458163798360465495108987524731555073490317583
57.0	0.1376904399828592474484395258687582594361428929606093869607691215999738985108271
58.0	0.1378194402563050177863335244353196972830464738258064975864628720903445560811589
59.0	0.1379392789235735455288753999193567099691102938967871597111578129464243215356316
60.0	0.1380505195480960821813812093668405931502974134450268841533780593546565321469508
61.0	0.1381539871301064803046699418452432021576587601765461413239058123109117553103697
62.0	0.1382499067075593628497089030981678937545519713564627748503007812221734824081002
63.0	0.1383390422473174303666766644206189868394560568999576545148881248867475705126714
64.0	0.1384222252473667866428464068538913041574095200769763427154953669238699267515036
65.0	0.1384998858283153480636776876493967380868242957922639320504401792760519212829486
66.0	0.1385719397369172114780588584805336014341853273787163394308669619390615951734701
67.0	0.138638912894171939281395555257829812138213653359031780309124202056943030165597
68.0	0.1387009346035896721386717342254876698142663951086665508421781826523838415995327
69.0	0.1387583649148421463689201480867871761621556703570405258884372084423854289733887
70.0	0.1388115526454912187126136174005034498653615181673975080096565508292727463563234
71.0	0.1388609017645058538160532123505906897020784824434446864670102541615686422589057
72.0	0.1389066319851873216231220149933400496377333908345818827583734309956064790466863
73.0	0.1389488298468259708487388836897510364529283533697079159501590516364592489794238
74.0	0.1389877889335411196068606491767639146324024143300409017986599481617960142866062
75.0	0.1390236376952355422613163584562468509448492701076606910097405570343173116447408
76.0	0.139056618789464437180952976037486845366679756671513969062346891704477983599331
77.0	0.1390868934845671827380324352855383546596635220907351517329841826629836742116328
78.0	0.1391147038577644175853649984424221838524071897508602935818644308911043885507204
79.0	0.1391402010890637621512194482621088074441344816769085595652305419714197503532593
80.0	0.1391636123334793178163912190200964785216624267294544899414414762030919546548278
81.0	0.1391850566837563677995446651830125884929207352244733018216854274447422345847194
82.0	0.1392046462207634101164284936124100058727442661170966335010570611453174838356244
83.0	0.1392225404166053191725487150454934725142860050246658638955075139170856371849959
84.0	0.1392388637883674762125830755977213108962204972179841486767517610752268549174273
85.0	0.1392537231252023408953256856403557041015927357274884137918518599326249936429719
86.0	0.1392672346977363851407368833748274331716380362801839057695982835591876471080867
87.0	0.1392795251454353436271345718831774825284982999837361582209535106824251031381918
88.0	0.139290681272030710420800261095714142370109338867144208288685789362486080005949
89.0	0.1393008202418030979910439353647289319393137202412643702566119008899540511476318
90.0	0.1393100136694982985446625209018338671102561625467022449812633133747881072252445
91.0	0.1393183523091860973519123357234599907056841223038811277223643941440217783700073
92.0	0.1393258932596874513862947391147614552454900901840999221984935551671160877294187
93.0	0.139332710825937493792114662168572864146302782716838321766223162437500140801097
94.0	0.1393388669724161922156485328083960121337908870444577803239388999521830191847577
95.0	0.1393444216489462683667284035789076368186602134358447719561166321466853151575172
96.0	0.1393494309042329806976240763795821170198623094417787781537845039409485972954392
97.0	0.1393539464944551140706107813669261306858439348755237734930107529088753731005821
98.0	0.139358015849579989705413758580042360339546657676512114277798951654813191819541
99.0	0.1393616822214375344854881598774991088953257081637185345486871188660821227519362
100.0	0.1393649849210656858665411824935829123060371541072454228860371451970867485976


==> Dim/Dim_P_zPcbc_4_100_invj2.txt <==
# time = 2023-01-10T17:14:21.742, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=invj2
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.0003656393473185455020068671186305895454172188655139155056997100313572450239952652
3.0	0.0008336232498437908549128478312512667241094157051636274446261454258932861820739894
4.0	0.001375797904922437615821097509340795812231974811846795482091488216227128373786936
5.0	0.001899985014864826011631742455353316790683243808213476024174861735269444601578713
6.0	0.002416063724516171637076872247955336217308287425822287063984056000297303666077621
7.0	0.002876768800653373239761806707550727003974869026416805944592544531374759201222538
8.0	0.003295884476433633543003215188892981228837720758222110885017938306451179741489618
9.0	0.003698061308338740663129823815787706381374794251472857422011591872020067840191714
10.0	0.004059250121104430549957360474977155579541667290229698946869650415881235727809294
11.0	0.004402344785758832805560902387253362734848576478866546275150263953599277486190019
12.0	0.00471701789501806067017540194100552368506670065431514463694834137832949997346566
13.0	0.004998985646160707383157967244811530837520408156331621855304688274908890175222123
14.0	0.005247975501444655114272994354672190510864997487909990509373637147060492566406922
15.0	0.005497304055595888105701813536600443624100665979377310050739745425472715368835801
16.0	0.005734837804348242029757095743054978771877632063929353056709360060613602580945877
17.0	0.005954406702997922327563564559968137873633819701881777252242791404236076581743697
18.0	0.006159110206772415147282744878491193288599304100999957415229076436460113469127152
19.0	0.006346151434104246123756630776639594010364457676131388246637203664585488858017878
20.0	0.006517417536223152228990131447691557897269563396244826335182735325231727626474716
21.0	0.006676821675947192138515417783392551610151197354075406281060212754795202106228672
22.0	0.006829084320048994572294412342536642038565654920980520109069404512788809690495741
23.0	0.006973529350569197928384606988394442273567835798985847658729367169510413827743105
24.0	0.007109572796990938658359158006032077892375826336025958565338416351657813730966258
25.0	0.007240887827935103218513241833477957977908110857516149139760340272883451761843004
26.0	0.007366965151382617758067701292737513222713498722357488334036701994918463221475629
27.0	0.007490256337795709665923483907091919388322037513487590907276888657324182647563182
28.0	0.007606613631281703269874457733119892181531055072404263877165820378947113156282742
29.0	0.007716086912418077239020246796604616720808915486865181574710779588882484473790124
30.0	0.007819645478200448387926066895382434092812026780301973100527200041996662944487035
31.0	0.007922782401317746461195804919929523012829918759687227499029332806028511329359182
32.0	0.008020126653723751558803216270222779522048984984780334622826101013692896015041726
33.0	0.008113635560013585500280310906021999487825308246904021791991610029849584642216298
34.0	0.008205323219717599941867117425299084515200823468439188903699332065293876820239496
35.0	0.008293214236967939641926858517844735218653160798020627803920738390386006468283472
36.0	0.008378624248322186163607119475240816909657881466365373259260394232363015247849548
37.0	0.008461402984592089468296091916357626541688290716015303980794172907499186967441413
38.0	0.008541700834851576455876827111562642634819429375169183827820320167768623798153396
39.0	0.008619042935024118401019760326435088491493317084180991894720060508289898470410431
40.0	0.008694285089772027225965806242202960514844209762745934980086254000191498134469062
41.0	0.008766582886750269237855793192157382535730435184622426648915234259564029329310112
42.0	0.008836707296767686157198783515688728309619496673243010316456384805542405264127236
43.0	0.008904213483036027569483623331217764722784700611481681837090012540876615459944413
44.0	0.008970743408626323741900010172289755587814317958360892255165034060849464201045027
45.0	0.009035668850220936039614937181309210069517422565913723726855515419250725088635134
46.0	0.009099428272421350447264720354354042083267636595905812601165289113515747665640995
47.0	0.009160967012535384441511811607809914155994461020610581334322374923486156189043678
48.0	0.009220965534335285785628780694979751009401867290268340518378193048695137511099326
49.0	0.009279559157904241130134331160283272179933581583301284632690688603049166879703995
50.0	0.009337120746151420256879332274220914584005649166349752646453781153970149762152959
51.0	0.009393366998155837437276689658061180599016822002122132352261880502432009727837232
52.0	0.009448124331248097912634923185771205424392838257833840310216420151127367843491044
53.0	0.009501364581306622351083802532878150107865403909612125360915958473557560082006736
54.0	0.009553356485336802824860681446408124791234068983303761745324198040687285737212393
55.0	0.00960449696162167153215524223318385081378014800197021243425024377859874877711445
56.0	0.009654343818484797899937749785649937789633328906773852272613213541984408477890005
57.0	0.009703987216703038507560597219131682243722727697801271539564878901386625969360646
58.0	0.009752311155846109135981286884841973731884333468854457331034071053720622128107662
59.0	0.009799639577452389731066248456456090806169634578830677062038456865085160776537409
60.0	0.009846230457074624678010390098151408542693286732717339617110635934594767336924272
61.0	0.009891886757908390352274927302274257878900345606293931171290803185267866782169204
62.0	0.009936738009105296115416260304732649793860181819512654645507216140514653947369761
63.0	0.009980530375846901240323770025810467211523031943072362643999422576199975589215249
64.0	0.01002336601406709674783889923081240234996832639623389447289725406353023403363925
65.0	0.01006540741283317127669741201277852591721487888812658477876030577762098171290917
66.0	0.01010647781289367933068919547882560739055540673629167950989446773181797856744868
67.0	0.01014657909806777207992036617787641272443897198480011166576590371108443879656447
68.0	0.0101864750091458708769691923746206435418699040486413563566268814934377933882179
69.0	0.01022570642891782582715942837800560765111763243551365999331156719440697988198114
70.0	0.01026413181378547072179813460784374823928909166311500393002931576660862031862104
71.0	0.01030188395961283078905869368366046401878088806237173075993748595112561817239845
72.0	0.0103391290480073415145576103434852293422446825556474065011942863976918568314049
73.0	0.01037549691625269325352784887515577904289079736738039564062459849014851031812392
74.0	0.01041099450183496617431191186873962435223781506466675397798071578027815552212734
75.0	0.01044612849056927125616916402797783317292893832692235405763602985978453639981471
76.0	0.01048075431272273750517068608439640577329563807688936764440900739993753380403566
77.0	0.01051459740620014034979752164687567179312781707584004073187723054623364600054595
78.0	0.01054776789466524174862190634714742635536798114848527380868810004755057283165896
79.0	0.01058022055967264033133250099298022923681780672635323684091240170756414378615455
80.0	0.01061211569442822406046473641782822195557371691854572041418692062267470367033143
81.0	0.01064340909418397336098535360324573118110442518216303541269558782387390777853277
82.0	0.0106746701722138579891086170172144320483490471474769281522145566992603471761849
83.0	0.01070539995955359476614179623017103509329966113460852511034746991085313848228913
84.0	0.0107357797339008011238266099463843954554658357468925165951778411835912533286367
85.0	0.01076554378897474434395864305272770889533295038567473807330337620825460391193993
86.0	0.01079480620174713535407799096945723346225560639441613975413180828255578556143789
87.0	0.01082345723108289663478325589096602987335836557122944546961662927352782724920286
88.0	0.01085153109686604267153916651538319051661876418559434524337882793948036871760933
89.0	0.01087906941442311747063734067215229771239966686048241209484462639086319263724744
90.0	0.01090614499306198081511023639466339016095393155063079632602491976676038028863821
91.0	0.01093287656347054386657312931758276398146132134218342697858680248509457300126576
92.0	0.01095933152515759946458681116509758845167193417218729270494623341709632335889132
93.0	0.01098530137962845346751617568834173850452427210367835763348338679293977054117652
94.0	0.01101085979830031566818337620831850781794877777162424203280352133435657443661808
95.0	0.01103598590818612787454473443381673629099098950286334854061997537250455321774544
96.0	0.01106096310201339335853093304930770110133585874240782006340875276032748605192421
97.0	0.01108557278079462683584096226928267776386982058021774897135807426966128089808433
98.0	0.01111004701352588362861342242365972519567455548610522213783292474846999368939099
99.0	0.01113427292389477083712280154981253483120873627434692706312357592546272962992063
100.0	0.01115810460262112249978020974606204694171792930141306349258769901287119011964139


==> Dim/Dim_P_zPcbc_4_100_invj3.txt <==
# time = 2023-01-10T17:29:43.483, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=invj3
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.0002966539196403043991016525571968739130729844745111152005946713873734011872436097
3.0	0.0005596362063799067368772779172338386478471277634278449411333812666140138809648156
4.0	0.0007926185254080729174509517558031951166685139707176019814544201392559972099552845
5.0	0.0009758495607121531917818886700024824077404638571431778144544175431260631210345752
6.0	0.001124309534445718926019673466700370697242348513758045428790965910005375727339479
7.0	0.001265655921886620117698671639041391825816316374123637194220568629490083600699902
8.0	0.001368478983316421356235237735684055144751837791696778756950728674789299809864894
9.0	0.001449029080719503839585506243072324519926034082102428888172313775789063302346871
10.0	0.001524153748045409054280274365984410168206263397451663617895009472061145216273553
11.0	0.001590527555212055787584247603739447393216989893269022978750331986280055814954256
12.0	0.001650368002328443132310851762800594987114916332422327983453677311904681987679125
13.0	0.001706789194134679658424334328199547601137950392434083287684176162503149125964521
14.0	0.001758317826440402038370946222101182264516074915842407261984288401788873916987525
15.0	0.001802606421834188135925415112183186841717510218866663077066215556007714807120914
16.0	0.001842960004987032972147067907242519558214092687659098058838886836391667186381244
17.0	0.001878984428461355486266214634000410215727867856707167248117367860708746470496902
18.0	0.001910425667442035716671664566611175164467458878606843835571619870467058519920474
19.0	0.001938523725089758236251788017646835323212393341673784830780153025984693217343579
20.0	0.001966387000623065346293166947115907222347367030991113456096693952057377467364796
21.0	0.001993151519984066676091842366584883662227502263650384044491377335025136602743711
22.0	0.002018695986768680420859807917611599635988793514536664459682878771419740592416533
23.0	0.002042045812702785214709071764378480501650841622606530995258227688289539470664375
24.0	0.002063940946277397101581407500820530828903806367839058703199298361424647104865292
25.0	0.002084159618106237616531333985891034089530634503569389169516577251132170979114413
26.0	0.002102807781001471093628145514535655316040930161554519144405812125774884411424949
27.0	0.002120725198673489407718567016592757160829379781671406875986742565976907769583408
28.0	0.002137358476248541737224031683764713322379708083548343337881901068228352617908002
29.0	0.002153517770279588434135135856429536245014854203563427598647096694007217995726933
30.0	0.002168810475443079588970387773494667026882028092113842129580900254316239263149657
31.0	0.002183063667561564077191787187036475508279041792902550589970157359421181956177488
32.0	0.002196577202904505923221554603018939458139905947345562297343461046389122485801416
33.0	0.002209483231030979060467524380990779655159053434070603450299558772888452943596266
34.0	0.002221694459610008346393497148018794661654601684427871904370270766897355137408022
35.0	0.002233565934727066993636851141259108640651758825965408775696533156275983231322934
36.0	0.002244916190242056051387245805137937766233900172763029732576150276962296389208957
37.0	0.002256044742228831487090979621136177108805956520603182792799812412831985361841988
38.0	0.002266557084384008987748147656884987072198584614222383882673751960200254743409326
39.0	0.00227653541790672834512670341791764908421053048337291305398339029052399883034584
40.0	0.00228596949857399834817291753654129824992331830500698252516174607790009662075185
41.0	0.002295021455288214068239601217454541813051051903706853667580163982734333364492131
42.0	0.002303958926741528515283957656074373840522785088102889525209758335186945182566073
43.0	0.002312522812080945011707029529804014246476666818435044890646704148908485448584867
44.0	0.002320642253797096307062077433376445984283099702433827706557936959202845209010846
45.0	0.002328424461599618924963586597505585578930955588036270214318942717096107258520707
46.0	0.002335899092961173026436709408607101861847570404767644941899657654788430006580193
47.0	0.00234310814607248195902900647804683955883768868686031163808410968329061433743358
48.0	0.002350117241678044346101470330341783490324947806026308089573269388488789897613375
49.0	0.002356788029150933756549143027199803478387095717821928852184520133887522397238482
50.0	0.002363131374553459322702038987163064566192475153095359879887981646424341551586363
51.0	0.002369340901389129715588460464742558979903867917506098313345294788680534115640019
52.0	0.00237550368041964942805273283512244459468732881376771443253778438671523721850613
53.0	0.002381378679170652998175019724533414327223023529255248975289416957189574070148675
54.0	0.002386962513823493195681323772442919422729361680641240584072775204272397794490093
55.0	0.002392287922077241151440233935809245660599301431094404945907430851879657359489688
56.0	0.002397381618259878237499261838874585665601330412382065595431148002227240531405299
57.0	0.002402317851805286349817015292499998464524082737865263922532822637452777335966329
58.0	0.002407058914989252534676057587579005978723293792198280852986518708116599108986777
59.0	0.002411588505636499608703320918742128738871954996732225178012834297575782340104184
60.0	0.002415991177939963193773566162550128767183759000990343412673680701926586066519513
61.0	0.002420211396770140524859007017552364379869136987281399711145755942006651830785302
62.0	0.002424263660336771148345440271422062244018375789803645325061545738415105357300474
63.0	0.002428190121436974625804434191398365614639524108674088561020926514584876875790067
64.0	0.002432009320277704469186517445663066800741270903027623628709384399214846936569759
65.0	0.002435715885652229965642099776940200079498724738157769335758745283861700070292392
66.0	0.002439302238902096718722085206588992373559516224389307650386746225335888061563687
67.0	0.002442794625461602042488441665845460531198213973997085126541491167284323473744866
68.0	0.002446232197794304035935483672041981392195932344966040651927421852190650578476034
69.0	0.002449580023289176003280679443903093166702350517159200129682061491677625913144735
70.0	0.00245285317973782349917952426138494366496050563340161422142889919842181799024777
71.0	0.002456050955367105889923616289393171136798838628068780775791151764446307176402191
72.0	0.002459205295296980454581504862758509762179086509300325423619514762363655126900336
73.0	0.002462279422994797511535691187100045588132356310855369178018375886103556662142151
74.0	0.002465278108580973615830592345858896206170204384842420697706120160172962361233339
75.0	0.002468198190031980306238580135641884513576502343428099494321269412483207556614311
76.0	0.002471052034592024334986273149506690786576415095198465810256223116801263897636571
77.0	0.00247384855880442175289372798433744832266289156991893743943116456895807704732055
78.0	0.002476782896958124396355148542109980096851765857715666903853282720477091047023357
79.0	0.002479644140597309260267821397212583677713416691638266659139985622437577230753797
80.0	0.002482459966260934298926551205218113229240166665015686230235298354243524327829038
81.0	0.002485250919659411621018629744694688155621013855769082773765043318754390178688035
82.0	0.002487999943026463351593532774020203206295570229785709483103963588843913622188806
83.0	0.002490787042996419905900297054616349084997933085666608472442668725013933075750276
84.0	0.002493533438479331794129117458999087327080271352119480319293636628373863387852432
85.0	0.002496274627904891418662045507590212137209567040400908571786804919934461983275043
86.0	0.002499012454348711521317071033325409634600873612870878387194841957261794257037454
87.0	0.002501698803642921476033226062134882011154640772637472478081596586467624508106276
88.0	0.002504350928861178321408011632514029730558333954611627194298445444205408088835147
89.0	0.002507014428616819999208082296839385811687917785464931212383387177553387881516174
90.0	0.002509676026372382208684110393717658360220396397442413867056352094602284513411543
91.0	0.002512292867413601893476431769909356701666412651109290605695931476106067363295048
92.0	0.002514887151818780174270797367318896406796800711327411104272728177158739954876284
93.0	0.002517479915770682567277233032305314805319450996443892568829500020885358545485141
94.0	0.002520104037791268703894733816111127644695104991971595305132204090522908339336882
95.0	0.002522686661360107694453300021090277802580447418697833196522300614588065539675592
96.0	0.002525235344564819231463217313052714967201892403427089252327558692722644005141765
97.0	0.002527744895142265595378337808187957729206989986656346359608644183997748821867023
98.0	0.002530220646188411993564179897489479433785720697937550989567915267744926482471759
99.0	0.00253266396502825923267792040886849845499799757822058158006904143128919241205044
100.0	0.002535098158449518466888677161830932904824874329667735034097578968902863726948268


==> Dim/Dim_P_zPcbc_4_100_invj6.txt <==
# time = 2023-01-10T17:44:58.626, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=invj6
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.0001703260116255319155823361156653450748054767152139707925907996918250496394741738
3.0	0.0002115293749766697935569931415944165115024510778537696202463710872454945992820902
4.0	0.0002321083001528525849648425258396615341397037074138462828522660288257144896745297
5.0	0.0002419166188956486694466748419351136874888735306101428448175192011463195241952521
6.0	0.0002475789233609150696457774238890764930974493386103658491816181819662167404783707
7.0	0.0002505901454455431268398885323032581356538265824621303783121700045267032955202467
8.0	0.0002526324770807714485016447816279874128822227625891805578379971833651124560037198
9.0	0.0002543169616973113056210507473170126946296058027008060908106677117375437806460622
10.0	0.0002554647700847822034902951907478825443540536793188739846919789505864769492224977
11.0	0.0002563783273044019010695100476427391099490038153348767027406667943711823813355415
12.0	0.0002569957760252742864692523156024399150878836414506509679257439665942190678093881
13.0	0.0002574606054807308697591147959327959842994459310782050238842188913087254368553573
14.0	0.0002578388908837405797089336873846964199589363933998283176592751433455368429295262
15.0	0.0002581381577787939003487978556907690693299055671306192623143095257619347623638756
16.0	0.0002583706749347138638456575252680445507493487609347785620373061113472956707550755
17.0	0.0002585501150897949920115353572130900220063904631885041848861073459429274690469993
18.0	0.0002587021953406758390664702813783334057256194649234447949090122081645522410669133
19.0	0.000258833519091752989660026724020411943651046622975867455720761056213449730767074
20.0	0.0002589466713086986572533680271822526151407698825540466690069187074848066864611792
21.0	0.0002590422557348128465272744475990278454818972824683627988297322172492703629445041
22.0	0.0002591197214197472050925640757917488269627088450823627305262975352358129348936145
23.0	0.0002591851034342812173325030382532843264675134149767972615032309930454416737235605
24.0	0.0002592401310146991080254132019072780937404731137784108918206091903723526413724935
25.0	0.000259287047879862667186748314252719494192352802913540259122733022227118764111167
26.0	0.0002593280822705237525740285428226702411636087655042971278882112902863494876302435
27.0	0.0002593639616688923343027346902000815345778849840439298984070437627241013106869209
28.0	0.0002593957698334598603580365207273927565764437748907298131735760453192391769391734
29.0	0.0002594273493782925842613543486431762946152661314268135698704654182441033832552299
30.0	0.000259457131768194693054574978794880156243807074003991347293422488959042424357905
31.0	0.000259483956869918118072889177762347856261165786259338887389389447208587026887319
32.0	0.0002595085637791448105417092900459972016415521288217528040547129376807283580598282
33.0	0.0002595322410947775658257130861718903018089705414867947539100268759960714181425385
34.0	0.0002595541497008645443154683101279500333901359127370287659294108245647968594050603
35.0	0.0002595748903237327266529344046769269519570781643392859267582937326284881994444354
36.0	0.0002595937047427859027176735513581398330901798205807587081408409448601318493407404
37.0	0.0002596104865967373892492814200803462690374846069048407968643998429832999674595816
38.0	0.0002596253665461592364377399486233621400818597711289998057745926209701166385227906
39.0	0.0002596385266755616839087305581831832501042710693298096349987733786817699880321613
40.0	0.0002596500036477970152290131988763351366011798849782505987640333252222390809091634
41.0	0.0002596599806787916269908902991469778873092398776479922573907573240875859927269119
42.0	0.0002596686561596130244471900025512011331931052378987316907713069151875490374659108
43.0	0.0002596762121877832137267762873843842519381236464919231835262638866226740505052703
44.0	0.0002596828077608159493861989598649246284089056635418253798073872785093270934550469
45.0	0.0002596885791081798754758983385623240548318762714269102235555938400609081855571713
46.0	0.0002596936420879649804761088604591166844697807009803358521921934925589244275150923
47.0	0.0002596980949948900204061987627232969941783768791499347924651290583961300653898538
48.0	0.0002597020212229434632699138743518556779928913477519551675805312716836490740565487
49.0	0.0002597054916129134597468712151901079243323478338792023721828097766060676467530404
50.0	0.0002597085664577707845507227941616471924751086420877121404350336678153266948466724
51.0	0.0002597112971904000226284120455201606066267454894170119537353151873692124207487587
52.0	0.000259713727794023088187554155093475476724638768900176878766757534996093469014333
53.0	0.0002597158959774183151110245522057969340483472726627270840106192328320913076088088
54.0	0.0002597178341535136517311601105064421950637537052255034950174932994244122059207295
55.0	0.0002597195702547945157998759865255928666245453444020886140313344827788234054947679
56.0	0.0002597211284137283774377394541159538885641585486920889216457732742611878961014342
57.0	0.0002597225295316497693723727735405930481037204379632248629875528363479434403294768
58.0	0.0002597237917554464606202005373924069161690997428969839673102051794382960269309536
59.0	0.0002597249308779432112804706389136039369521706410743353396708490597004931711095197
60.0	0.0002597259606750299792805694810491109223274256601452085024200138012144504201366092
61.0	0.0002597268931902427324736069106260888848471141587294827264486935568558495135093953
62.0	0.0002597277389755935280473198230659678914593271089666711366217212352309246759745596
63.0	0.0002597285072958870548800073666605972889305296255394370204743469962855302257169406
64.0	0.0002597292063024889946683751691429001851340412076615773025522163291538823812560921
65.0	0.0002597298431814736478835646202529495491479461836901271307623510080683615836399472
66.0	0.0002597304242802301973875768421972310432380240874176760663254460965394384857905516
67.0	0.0002597309552159128585798739721380566918020563326556247561675140065226334446563241
68.0	0.0002597314409685509289017435651756643748314398137929339394958884730706009020204967
69.0	0.0002597318859611669290955990637344789803710383947561725248597977096927513815619591
70.0	0.0002597322941288656850308290169120888304533076540619014527760542836507622239265068
71.0	0.0002597326689785390506450753482245467067346831702417646611441459563037103179409677
72.0	0.0002597330136405676795629125948529584247346357384017926787381746534117152866278902
73.0	0.0002597333309136828377677499049171861140361842120973719257813537174667179205782155
74.0	0.0002597336233039696319780765145578926997675968422965414015671585526851245651969111
75.0	0.0002597338930588416519712358997739898894570969484225775030642824237940470737818048
76.0	0.0002597341421966905597357132094888003887474204848550841412222918254113173988539787
77.0	0.0002597343725328082611147541118832026349401101292549955618557893841725856618378442
78.0	0.0002597345857020904202623702573892421940441178654833487849065609671027682611475477
79.0	0.0002597347831789553214693293641364434297285577797601570777799199378041515066736614
80.0	0.0002597349662948490660551267612699617278536443631124895881070598178496945815239803
81.0	0.0002597351362536548568023210247376158979671781736109929214168513769495880225774496
82.0	0.0002597352941452790560223607806435624633684191212888206623861855157678843693582621
83.0	0.0002597354409576484738089131554866982036605027062796297548506282328161034828011311
84.0	0.0002597355775873208478506746032670670782500357790751871638492248290592376729274708
85.0	0.0002597357048488828007612269825840037658780420464542824310123811084242980299648993
86.0	0.0002597358234832859449016866337042249375343136660890633825934342741742989577995785
87.0	0.0002597359341652516146615764199531374471791320712727531204581439449181035889544483
88.0	0.0002597360375098574132562804578638732552553273162636008018636686751808654361271292
89.0	0.0002597361340784039228368268852130589713039382083431714995025685808829128136115533
90.0	0.0002597362243836471721700256446505734340816832349631308894038621834073071418824527
91.0	0.000259736308894471473766876821038910316215072491530717434152670552032780280853762
92.0	0.0002597363880400677698904371360302525440929184112584418803188704052583826319613387
93.0	0.0002597364622136744432418740244707928261646468600676705609001480528140346567723165
94.0	0.0002597365317759304664969678473136288188769021382024597519656729864641224336440807
95.0	0.000259736597057884627132288604476086517394982052598877418276379935924571974605784
96.0	0.000259736658363699236073869640603823891888733369438314524978698110229988709807839
97.0	0.0002597367159730820967419740650939248734643776559968934553964549554466849951538947
98.0	0.0002597367701434764781535527237135905392107698926914206061462788211460593279540949
99.0	0.0002597368211120353192866696608652978248660046474526203561565403865797931789675041
100.0	0.0002597368690974028213932905374137461335631187415828294340638301787245711731563204


==> Dim/Dim_P_zPcbc_4_100_unweighted.txt <==
# time = 2023-01-10T16:59:04.643, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=unweighted
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.000556213418244815156288627395892889795204496387355789716324976380243734848100085
3.0	0.002117270796651615690502343643418214154002246451120098782568523602876985700040185
4.0	0.005650661624655588987871171481072813962028742803077201156400095969819747076730874
5.0	0.01078496075857261836728818582476325713429091722645221029328760066967528425563994
6.0	0.01792036832284740362528493921421137027276792227143560412050168878842056429307517
7.0	0.02735862380839709625316445510168558143070099921006123597185041179332044030229215
8.0	0.03768991823218898774137368284593554023706798228342419983389296139944623316799084
9.0	0.04941400961067538208310801363132937178961885838257080208760803801536974587873699
10.0	0.06237844363313095831560404130271444299423235420676250227869441328745418760428674
11.0	0.07743820420261583129581621213811303223650743653880418455082246942073671710840343
12.0	0.09260224628318519857340476040697538224219775393130006757237940979354174186011222
13.0	0.1102686501821650168559113272316336769671146982806813284543479259451817102735657
14.0	0.129336836230397451347778834035470448447889515343029305841127674584838344169646
15.0	0.148414700216125373010660454855269445150455768874844582042723762565830899064854
16.0	0.1701948591079273318759883213888816262518208320485456191379933724390887218372326
17.0	0.1927449521197056007276685579147944314364273245013356489004175528483669949745822
18.0	0.2163078691859733696888819275800710396216730956433375104927301003227539970287478
19.0	0.2403305356088297352511245821546647642423279571698509704580851149133866767238165
20.0	0.2638563654686785844462844577167425826133946132975002766075097136135174571072287
21.0	0.2872904899102299173641578389771300937167849801623805813558868516916955822459804
22.0	0.3108735259948460361741769305536053384316283002372807260606243428098742056102731
23.0	0.3342585354775295142233149913443628335306475445212373173151717867630458285899029
24.0	0.3574616017940858709678525346312746319982143946386146108316150192612503419884539
25.0	0.380541366355160796793908062354252628845801437446590952329726761393562440696428
26.0	0.4035088543102356623342787586850355781769296783768386749003059552358550947802176
27.0	0.4263029384632905341579869149990288608211293766492953624582188411856785824569406
28.0	0.4490792093856000311786305662124016836383794589374880349089042036432250109938374
29.0	0.4718076777391123684468595460170824085676266309303825017917529303301404813806222
30.0	0.4944981023603165004357932188504571937585173628308688083550563158141197936140727
31.0	0.5174769065908475642793056013846582557243194618176151791682280488960960762511038
32.0	0.5404624628432136024977360888929469976191993128559267053451679741245036023744291
33.0	0.5635272453843726771835971352719225623947564851740366117142466490247301908790309
34.0	0.5866597498771636283244678738492189696594283207413456207911304104176444043463362
35.0	0.6099342613001307577649826051320315422865871977036524236570042490711298130558238
36.0	0.6333032195491846302706547281425924669826560296909220187012962085080792953662608
37.0	0.6567486195432644961049844912336758592760489789354943567241882666670238982318961
38.0	0.6803090114524128930539460603724857481567356946140884121208382889100943743072775
39.0	0.7040205928358101868404338373145365960786425306445425915378139816644048285582884
40.0	0.7278647279943177876726881997765818844729704760301407584257918695389242308367952
41.0	0.751817676960013485898220189515617196099940891900427806189672962122286943685291
42.0	0.7759350818469190371387052159770506321578471852523052650096859742668789245362376
43.0	0.8002085243040387879749398070606266626912483925900093490962403552017061964972927
44.0	0.8246379440954489421264070292072675678944818204045878290953411393424705224728101
45.0	0.8492476194455783662141476418409787185008702130704491542950227208264862360014987
46.0	0.8740265639926518344321078544946049290722631199094959336008173803161590455463531
47.0	0.8989910711160760320478436046987366513593460471568393898974815701335601674957906
48.0	0.9240829746420541667992304216002790603775979447704705300157557869532832402327241
49.0	0.9493357115097007914869032949839343229210245411121336768983448878126880034860279
50.0	0.9747964020944921279514442986422376114878897735875055257174550368344801612798833
51.0	1.000443649646719331524149846366409819368353956688881412420639974567131624674661
52.0	1.026290462677776467015564647419342231707367530243904607767807297280067414024736
53.0	1.052325323369938585116364012220659508230990641378160435713375969818640274153979
54.0	1.078570124580816278733133757357744398773069419480151147150611789228119158146011
55.0	1.105011672785081108415162939784415957942490444310079299565752653964647924576489
56.0	1.13165062791395649508063383971977964894796638535909805513672433240071107406347
57.0	1.15846866635730759544280563725550096468786023681367056304394640998331959364943
58.0	1.185513274803517402471702863103905622747321797919333563172806268634225926441592
59.0	1.212769759105741816002071504476136937162754378420424941510735445752443989222453
60.0	1.240246822035167533586597460806988899876608027521276207871914390334396579871848
61.0	1.26795796991975080919988506125722253599625779126973208295236601575124004165899
62.0	1.29591048830044850827299598905548862824675611133320507390158565788869909978368
63.0	1.324098596879493237318827016412688726703276579223581499526462325173143293332628
64.0	1.352514349487881693691895864732038202052838093022125632033518083692523158536879
65.0	1.381170726583294601433462311662124453341057788774005613255778481181703556502799
66.0	1.410091016139001089642101309771950034685020664157405243664491996279792622186802
67.0	1.439246016835123189413605770676348815893289737232825139991870405805915310765252
68.0	1.468659935597121845821081738945092708996345030057899932087834361238562933936322
69.0	1.49831894887820424140181153428682751888126913145324617232622128536775007705871
70.0	1.528229181487744108355334895249786230703742997944341351721609672659339568812438
71.0	1.55839193637510012721341209467773833344645147246494737318614582106355761798945
72.0	1.588836512373752588828671899363044403456743387398447949950271996612866634524059
73.0	1.619539244124240960342005055634375869822656639115289114841993689351736469040715
74.0	1.650506838705433282983201636151651109028822631804860689811590253111926396080306
75.0	1.68174110524322530752523778905439842385475175682410268449289986086750024712534
76.0	1.713253175461118777528920786176255962726968638331668696046789546392508225601504
77.0	1.745040470099281517567378904336086537148649791905906862231091277665435079363761
78.0	1.777106238066239670069349328903937254324649038932521560383678826242588795854279
79.0	1.809449293035260133500380753753371449654055592363103385196921937147833150908252
80.0	1.842077677352926920567918200554768972236857351975813706780370697354426261583319
81.0	1.874997896260604815234491081536638785869747841705340552462278977200694813941104
82.0	1.908204447331058552759610157745202381490019827079567861824467615099117927242001
83.0	1.941701851646389528876336793759396134619205328418645126410498554758060586780833
84.0	1.975492015265561499903823653698971316113701207706347387781308416363447056493127
85.0	2.009565983134072892478049262939299450105940957122394784956428986359349710305395
86.0	2.043939501433099004643881706281308147573322481146764397369177864830381535005364
87.0	2.078614407369084070833183147844908319231203066940565277025252543660735179626409
88.0	2.113584163716278666945600844979568963680793277326630735032645119882870965437951
89.0	2.148861283138620660167519402927234274169070147778445902077994394435924110267052
90.0	2.184438989827878702372924453760346970661902987066209086040505907806232010825357
91.0	2.220323938273658822162992142749105187268923296892859199155628207379507685006987
92.0	2.25652133758342889018158637141805847669195618733247904117445804388191557685585
93.0	2.29302998156672451502441168754525339051482058493119206896809761988938480802923
94.0	2.329858670417965552471640715224741800473944509893234801559767331662421295015026
95.0	2.367007836644950443517079556168299401884529566714917772509891795875148016435975
96.0	2.404475569162582180955210120401955008287450214608158141844069585674990344913505
97.0	2.442264247745356258928739485900530729853544320377339668042362807975225850143328
98.0	2.480376707457284038299394065461022141279455614936993203188031588608855797954191
99.0	2.518813454104171452342403337263015278735364095521727774791189763835631182019508
100.0	2.557585520500264457152379598736910124841754433050369487837541731259945239048328


==> Dim/Dim_P_zScbc_2_100_expj9.txt <==
# time = 2023-01-10T16:43:42.723, gitcommitid = fe006a1, P, zScbc, alpha=2, d=100, m1=10, m2=10, weights=expj9
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.1347463284172407662742594749474819013358866833205945558462371914615158727588228
3.0	0.3061851664693619275047011317676807030260919141969238626358011005288694389567304
4.0	0.5215523420812531582378227532009771394784680884872182486759179605776528659869443
5.0	0.7534095097115684931668313369141039029408641446167557492854841745899826733296896
6.0	0.9899461178838194108044547006743406311987306217453825196657592481123252237291194
7.0	1.226975257886549722710235649582477138678037552262669131958882434406583792418622
8.0	1.457463009916204348010647582238094245815693030878744096371128835355798719677147
9.0	1.677484251211692137555305468391653364344292490260076637741214157265788907224561
10.0	1.886042943187208966253712078314589421431873898179234634318601819848669699001622
11.0	2.084055819923198255196484066642001876493318642248405037860622403161812297418906
12.0	2.269419500507648145558723519642485432229951556755811576841972182427796836813852
13.0	2.442565061439199805258632216554656406456662886800967532275303857241707910525131
14.0	2.603419825149904399418585746931311211702825788198475159411317300017966504606544
15.0	2.752967086242015435801755774492725649950012384283970799354236460335079746099149
16.0	2.891262802992755806808644438056116973093221788252004798157241804093829268839601
17.0	3.018592323855211279425910353083124637530837031338462544221247499279794818933431
18.0	3.135906085209862725089303665150351511655659458112518761788119203675344262711401
19.0	3.243656422525881681152901577757057219705158380851856143568772780717865084949632
20.0	3.34245478137503681669325127098057024842532439757351242840921002338203444648567
21.0	3.432890479754373244218828067026598878137072015101122923109278055439615710689615
22.0	3.515712147901392984528515303527740022499630896125446954036983222714063435774336
23.0	3.591295162987030151612254302812944021438805646006761317229931719786637370587681
24.0	3.660214695727851471865999104894800394238372226680732078417176130807874713439447
25.0	3.722988823655743041840218871429880735526602180303717018326415852090149024442698
26.0	3.780086971327421421315278641072391501773980304997488304759860134496980372983012
27.0	3.831980554689629590325708026969494168984676657305229579423248605428693229255045
28.0	3.87907891929592402654823154899496759485834759368580041992417220227070173023729
29.0	3.921827687294004623752997807589020877855831497586568475110293481378318515549465
30.0	3.960571415576173144459560666157180517596309208071908528203100180535640373881162
31.0	3.99567756220119532184240423145642498127964848625772042884100618880219070436139
32.0	4.027445478907915668653547884944639739259919014476378121154051216047897386801049
33.0	4.056191997762462713711556618051747128170854768934018677840987973987450541668985
34.0	4.082178028122035447795625195542900347350208307949658307576274170593151641098766
35.0	4.105683051114399897852688401842606690423063434414924083403949382292285841151395
36.0	4.126910801820592839588731083544126751953548549217103136882778152352138492394549
37.0	4.146089301870748000598497677305053191772179547489882463948833349201557732426497
38.0	4.16339376926451960114822126630004389863805185962857431589620570708558226436642
39.0	4.179022141696106269413179597080877475252633856132152201707664378733313699941666
40.0	4.193125057232927937051609864345203510306476341070069290420675526294651908969365
41.0	4.205840177304209732594392337983182648611978355731713331956802204371954925584678
42.0	4.217304154965362252295779054270742410552294821620242908776951972495932659719841
43.0	4.227647327328128846220645423513322364842056754473731218867504920121459880103429
44.0	4.236975682803864476981817634844463051896120593902806404635039995646308049198619
45.0	4.245378608209641540704204496622362963075854167562058402115847921017061275249513
46.0	4.252952634633873402679557605135786086890167329495128272804598482235128305858325
47.0	4.259778014542526840026065726266358131872302992966350112828386831836248077775617
48.0	4.265927037600970928825321088311967026941661802912184616609845770099817838151989
49.0	4.271468676640408987738133181912993033557150649279707349491588846130174118602739
50.0	4.276459481267633321411521625670368922811360304192242031997425959317049064237866
51.0	4.28095463182808981040281114275360800757643217709206080442062963565332758362277
52.0	4.285004014099328027356710924334422214213864600565200527059654680685162675912088
53.0	4.288650184003891632694404900799653265994753676280833075585900786434670170974614
54.0	4.291934537171730110329696677641556971562858406603225327102621633152038640720265
55.0	4.294891385459589803870953399178390929579581437086353791879742456820548924601057
56.0	4.297555178970805022084804238316084558527164774892666849608416193172122497941449
57.0	4.299952581563600784764510189016895259165318430501685141441709393756255284117115
58.0	4.302110502072932746094033171211242351464056118367906639530480980472143483783627
59.0	4.304054079072138835592774145297732520981240995169611436371098406487677465917348
60.0	4.305803992623654871119516911217132110522354024447152948369856175045176494288004
61.0	4.307378649473086702140347037377467375350967245378864739750042577202733417995858
62.0	4.308796902956773852213768013868795596640341440601390440981399487365124929765312
63.0	4.310073635276467351279042714011788217619265751269112219780672916811416983285617
64.0	4.31122276820023719875614049907132437562637334345769190553424648756106475713405
65.0	4.312256792845146629574868156201488582425025244968382557167544699554576834786286
66.0	4.31318769145550438065339565627114684516356642270774048596378299574060608174873
67.0	4.314025924228539185655775528843975437250113845243507792151452323442067519210713
68.0	4.314780353041506053345062655996508485470024645492656891060528122082986759834903
69.0	4.315459410998915106134457009701762260045892445142504779943103682647986563079041
70.0	4.316070552021678054306906804558389696000246038801847442355588975924384408207524
71.0	4.316620752055843137408625423172403866828612503641816578894337094299419094791231
72.0	4.317115739689365863849270801586552026931217053892922558032024142390047440469416
73.0	4.317561373112178645161535740574523253605437848096065140004546375791605433019774
74.0	4.317962480382810992747463837056587521458017334023884803216798291884916901543765
75.0	4.318323501698301285405244347261483888271912386681602427841787520313091920824122
76.0	4.318648406977556812822024029198281917076655082004111014421765740599668611439203
77.0	4.318940941655440218415048377562943522292070560605888939079329177508244545680312
78.0	4.319204107897612209831912135726620308550669313381600897021699510252580406305625
79.0	4.319441055873930297302103469988824509181022019578666026794000526396815613207427
80.0	4.31965428305771160449244223095690701161714037757539248938994297052456744644579
81.0	4.319846195859713578128202508352151548349455482228069650980250766310310990142701
82.0	4.320018918504936423273340917376304169739857985340982686641404730440975748748669
83.0	4.32017433537426062591061892431202114959232752464754648132134566174896363641401
84.0	4.320314313616962935717896188533364809152938659180498772316738108184505406860623
85.0	4.32044027428338238230553110554371245745775393219212580710381291797887595692091
86.0	4.320553582897988630544504869124320648902478038402293932912728546783800387147213
87.0	4.320655588278060639676028342943991129689358082928957746631101764028262445023741
88.0	4.320747413322522956920606269216591690410311154958199203789423511932640439723942
89.0	4.320830059711656015103695037085180085038391267912027347164509216535150633099348
90.0	4.320904433428902119561078645683712692426991736036431382197465937632446975580171
91.0	4.320971356051280011320256894706792197487582931362605742348510843663804928242162
92.0	4.321031602131050130398506291165024827313790097437389606286644949820331118359377
93.0	4.321085822795938207395688978466495245964000939428883472602855384132773226837359
94.0	4.321134628378257557150652568002775301141600633816486833169710582475637902120129
95.0	4.321178532580701295899688770310401697773465312085646706598801739907759726299559
96.0	4.321218060651047669472561422580452766713324851403707376494297066588398022677944
97.0	4.321253642910417847280228742458630110621238742500102849457738991514844868374126
98.0	4.321285664398423030715706293967913222946334278427203941637168795002979835658861
99.0	4.321314474141285132145493599286827648856572440250316906109755719293679851252492
100.0	4.321340408656984732328927115713097269019763099159734439777086071528440726776407


==> Dim/Dim_P_zScbc_2_100_invj2.txt <==
# time = 2023-01-10T16:10:21.903, gitcommitid = fe006a1, P, zScbc, alpha=2, d=100, m1=10, m2=10, weights=invj2
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.08567898270487558174627560116952647165393031400658648853024051513005671906359058
3.0	0.127634656338444729243801945977499922565586397750597169919845809836773606131761
4.0	0.1567319992538712362317744168063524267212394726005445745785856793783936517283389
5.0	0.1765315356827872446445064527133470531652940333029519433641427913338758582197458
6.0	0.1918068979561537372560438812246386770466376055338983612860483695917323870166498
7.0	0.2040017463193561250006274927129257456434640056599323939163732714663339369191237
8.0	0.2127726578136784822223096585644241945855796798408571599193333966393204557479708
9.0	0.2201164545869695742770618567816118348080883334376320300366944913688285872234364
10.0	0.2267700997009845008241571936375474804483766023117066392575007904094390153566884
11.0	0.2323247620288961339394578280940513926387702142913864771015158073848825952300782
12.0	0.2371371599360314543239174273886828294370256710673067975429583115467136809024156
13.0	0.2411709936595202912173475588783184646520620987248187930733232863857694431203802
14.0	0.2448412822715100174368355324662430928533736709433121518573136836863665355313357
15.0	0.2479269196088113517615702647490315112351269847477311150955534289486676357744371
16.0	0.2508079749316072083709192438879304882239237880752905001507241025647651197076131
17.0	0.2535627384964415720431840370946263963595394299541552290737529532710582557826454
18.0	0.2559783159017431484229298945029565545971759476857194100676568269100122007385792
19.0	0.2581857040345279542344914226101855910187703035868699965263759576345600768836153
20.0	0.2601712816417842385955478007302482493655529618532165631487528696083376868348827
21.0	0.2620934337291543858200285213899136705823006075763269831754991164618235357278155
22.0	0.2637892813343458392680528515729864049250252767825101610525610370126706242801138
23.0	0.2653758347531064097256979857269647181289287812341594097008869190654647092532676
24.0	0.2668716331543991548938346083205113682661993334427193570946598790662819849306299
25.0	0.2681439888855819072925764773311253088476927765130026444287497788208934561167505
26.0	0.2694515485135794769513460571880012676072063476447384409357196275804307541313597
27.0	0.2706998686785451793763796119563082350749804998320307165512578140159458872053015
28.0	0.271851002746805166730112384376909738789151971731393773552542888257142083834013
29.0	0.2728480909031967453438187739979411036853164928350658909114092544749643821622829
30.0	0.2737986987114862787209142122150405642573113624328739634437979920020325319710927
31.0	0.2747111753619939503936505412064500025808040675307211232415559092066890676470394
32.0	0.2755489837833239330278659577899674295961156200153196695606730638938060589964142
33.0	0.2764035589591540168756840784275238344324001533719432240465352465311587455012279
34.0	0.2772061237577505136971897892096843965204516712283204336697851341336608945904031
35.0	0.2779713687179970176359320971050165378065138745940444194801510321433932326562529
36.0	0.2787142156149401115918017572804617822651351214135539539948954501718221942940838
37.0	0.2794800175194552405807841488302435562690048079496704080471830654170710276851913
38.0	0.2801525807960321821600311461833871273559493309609188491422725017864168549240002
39.0	0.2807961540208541384302047832490939956231255287925520706661522190904163398351839
40.0	0.2814740821375347871634487162039832628972080731315877445732948904821309470083187
41.0	0.2820433221374344887070260566308748898081036236121187553297794219514367191765335
42.0	0.2825886608130524923229391186320339343114926288654439497649456744253416307485774
43.0	0.2831164326638172400704006300138157726333330020852956153221422098793414559729267
44.0	0.2836135375426055299399052452337220516984220340378678536664662254982406607254675
45.0	0.2841147061626225435662996508469078113241152592097516058344394144657699576131261
46.0	0.2845543224842605331167444213213580434508436945041186988585890784171210264082604
47.0	0.2850010123176265780734212922097880565938229689466297311885024115718298947263916
48.0	0.285444223039942344611653628489177359541397956890137168314688953085330821097352
49.0	0.2858496754545650703784517245980023495148329230601471240525743903783095858680768
50.0	0.2862414488460058120424081825949989810957335562135598162404625790562291705893269
51.0	0.2866271029497422490283509688416089254462719439875161167105050987992621774144982
52.0	0.2869960335328838127889710293071577149788275919621068990441695573301787188557971
53.0	0.287362800853830449811454111343393217594214697763543780851987859942906125788281
54.0	0.2876969790972011959006520324905987324775435418986030965130121658433298603653254
55.0	0.288043036697916001262745092830987898036040560204443599860663096595433141126294
56.0	0.2883825834028502650086073338387268974104330284019489314096242086778523307504243
57.0	0.2887184171510360485140868447706716737535263425086371942092447916566471779995137
58.0	0.2890124833177255538025618431485330153439902464381913145999264828909680599207348
59.0	0.289315705538470459465294164648936621658875009587652787354535886835218205349989
60.0	0.2896234613163191907737829175877011799138453985545698978553907701009392518086623
61.0	0.2898932472369893233462257714930853939955546827990447751104446700047696081918084
62.0	0.2901716362036593260533517895796955915142454722423697328108709882313032023376055
63.0	0.2904318295310842690491549335538725197749063347317051372421249954522438529035741
64.0	0.2907054820339241631409143849313592486385383537123478718620014245915937817059743
65.0	0.2909658101199170024314050075341527075036146511114071278249467380044248375717504
66.0	0.2912180158942666075690249688753762644463883776342893433111375450184851679907772
67.0	0.29146243310417039907622180388798644864944740898541149227970030224622289121877
68.0	0.2916870410588919332078748482845672878539517777510369927751315403194990544560888
69.0	0.2919341461913888608137593322701799848501088196286383344376512760953049683270219
70.0	0.2921493744158498296580536127791903340139023032030009478352210105100776687675019
71.0	0.2923643291389334834377209274310963994144415056466872592979287319722846463907834
72.0	0.2925777300729774987986713093327234044012851603476367257314104127161572286209078
73.0	0.2927832603138534148107712705141092632776496364473322160615599956764171879926274
74.0	0.2929764383554255339829055775855229015961246989185146199108969569496402142412217
75.0	0.2931685025844004690901566904271205736987855226515282814551244576263913284980323
76.0	0.2933607511474096998822996050512771881421141136455113254975187716949204324923556
77.0	0.2935466628255995270017765897434059534676369183701219344253763502309889020004855
78.0	0.2937256414447440758119053565192082252691568149522131199365112486380601491127557
79.0	0.293902306174504715579781199618336158268943490764636603451911378934193846259798
80.0	0.2940748014003470915511208830841212995859120928092143716438970756505930347780092
81.0	0.2942525859120884421706629281593996663644917224631963092667301853253526225101059
82.0	0.2944148682226479675328442909120448397414201869664026751053557314732883971990219
83.0	0.2945772757077490696896089298604906210934778974573110046577826489818062483050705
84.0	0.294732259706139632450246016547902790596738859786485278642479290392937736351991
85.0	0.2948850609560986716031199665051164338702448038248144806907456980961726851694287
86.0	0.2950395413371989373581613697118707405870055775601766400492855287385551715891321
87.0	0.2951855964215499409804383565014971730573607104359874775954908049843132286134262
88.0	0.2953259699468695912970270724307066951268932265594173257982761456251438578601084
89.0	0.2954625867551905716291011758178172374783473765431898468342385685796423004329409
90.0	0.2955978454247773712243931770359827382976418529967376713779129213279981831580244
91.0	0.2957286491209637143756338624854342455160005677967746716253377568249996935611782
92.0	0.2958608750062599879858002954438040164386255011256739395445923410307950024012649
93.0	0.2959907890694824624142604877096120032809683320890696522439660445265524946968837
94.0	0.2961120276151799148469503633227302934616814728608037480837759200484926138956136
95.0	0.2962339080577915586971875349029660433760222673420634303307752373798604423018631
96.0	0.2963570702980741464912455763204168157621586229758349778948148531121263608057667
97.0	0.2964762202689253909241750313380948007239882007876882070614010003561676302000296
98.0	0.2965945500750618391852619004230334685714014680695519259645772352929808017514073
99.0	0.2967107871009985318353994698626716149700827029075247372004062922274554837287397
100.0	0.2968232835797328991220579351547424570616515824062669918761350109695606937336517


==> Dim/Dim_P_zScbc_2_100_invj3.txt <==
# time = 2023-01-10T16:21:17.366, gitcommitid = fe006a1, P, zScbc, alpha=2, d=100, m1=10, m2=10, weights=invj3
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.06921484235471057390697633042963731861849335369923295925832580427166830349171934
3.0	0.08864197605432387113145110909337506634160588972660500068617797723243039122955826
4.0	0.09890572974861267145946549742945760378873022682257431394087052002388363225780186
5.0	0.1048664852650877965871189907130805526172191990834984136144788134556954627229247
6.0	0.1092951445411320582197623387106800420557100669675425434826402071505710170571515
7.0	0.1121390356793709785647996536141446060326455902852837107427743938569515170345089
8.0	0.1144719245628647608566768249144121397019660457147122043826838754451032308447329
9.0	0.1160444652863399679085073075070415253776377560808361283694489969060850263256033
10.0	0.1173569086651472994895596081892710386396187829122059969185154935178866454501182
11.0	0.1183506713263102811835341636231888217974290324790937341459195713449309756881969
12.0	0.1191453022103876053761484839856333129426807014816122551223603870685761643383856
13.0	0.1198255155528244668676726337924112528591276352067214018975579168743876425908374
14.0	0.1204194814792247369951019139621114111566064395380480919644581058830671757283428
15.0	0.1208866745443935782709279523197660943870563004152754998383953917859643114350034
16.0	0.1213249079396332899988613439318883458126803136060911917265197519814013559616936
17.0	0.121693693302335107067202499748917951860647795664643444489482232369020032242435
18.0	0.122036526873257454342901346682718495823714302185765485735037282726510467004181
19.0	0.1223185966341095921558196098783580403874748016302967668402810447168612942766877
20.0	0.1225591350638752797847524805219721140172718359047223000838816123103565142976347
21.0	0.1227879852287622884027005355073891658375715990317747418809511814329090668984326
22.0	0.1229623937604310865990219696104225312584238683036372718734934657944926411448109
23.0	0.1231273890663852090074799305421939812069768303646594483249190642330895284498301
24.0	0.1232730867469036743530756354918010775617442968465211541277939658407224117826091
25.0	0.1234067366236297088080042577609556867569273278525298476590829955649093771362441
26.0	0.1235232314183866434789595731351173095607922733071817795696557581156405590266608
27.0	0.1236355028916672144910626082563120768966357764554490196224997371028136529763622
28.0	0.1237364240409542135597574666894585374137937521024988506986312792914522270635545
29.0	0.1238239535086033733114029104855099722436138452007153786568989052595332473595735
30.0	0.1239050707868326287950818582781740033971752704390772536824417296572988563490431
31.0	0.1239786248942740385041459141068128688994072341265000034535163087635147868084469
32.0	0.1240465043841710549012324174202020659556600248531347774852838558411458587553689
33.0	0.1241140121367549001975226218133202826740764536055839244105855421812811378558769
34.0	0.1241757866922240255306850986295879909410747282056132170673013906881907680090176
35.0	0.1242297808808700206562719713185460814180693041754171442394442506536984881452028
36.0	0.1242760579674269611921419201031178504526369134252892666425491102026874210093324
37.0	0.1243212213585257976610555684758102130406827924302515275876554560627360016110901
38.0	0.1243623434845501794284888325735452761084307177430523422284457503129450695858226
39.0	0.1244012453579710471237813525890891127930321036119160116253908677865157159537325
40.0	0.1244378833173059487851874113144162601040318572771238325409305739443386746226088
41.0	0.1244722812505119537435349429116371740717367812626484410636225558272142639290634
42.0	0.1245040209538150042258720462002608809831366170895992908545980966850894707216896
43.0	0.1245349911059752187075651601305234951780632923304658116077747914384564056847957
44.0	0.1245621029164075620044267145829923590480322895409389128790718308276870926358507
45.0	0.1245883946356262378602966360350292831418400326728115027532510463994698105210084
46.0	0.1246135901600992608860561140796175077459547906734528442530238744563435333112754
47.0	0.1246364421492413713369633377130383548397697534432688760156662886684638793657191
48.0	0.1246574616550011686587029036758905390223512678722715099607012355694434131949145
49.0	0.1246767483721610404407784976758343807250194291998189393962718815487002119730337
50.0	0.1246956039226494160646104569906307144416613957872490110609070259994690366815815
51.0	0.1247132854104467736772491578387808126437561755870260635917878987287513175453765
52.0	0.1247295917531755221660889749194920703611074269205087501574311246264229543567568
53.0	0.1247459808177288890324512744465995559626843654539750990690179028056616556313846
54.0	0.1247615105723680862995398219939961788551498262353035824204471017375620044154348
55.0	0.1247756579462718026184129571791470921950208538955410235994440119297440265258393
56.0	0.1247891459393905767152960441240988417654129727653276230583917348282203113690757
57.0	0.1248020630411940174543749639587143527359753107779199431379417236125055424594244
58.0	0.1248139997578304765620706905156081450128068312709489356458173945859919606647808
59.0	0.1248259557508152005653571804841977630640774871455377426071590214006047793237415
60.0	0.1248374534809586122183297093974761487290621251838762242674305314912372754308145
61.0	0.124848012896467959757076632439287648827992136551098922467113335258848928082144
62.0	0.1248581907028205678394386230182242260924166604433093236238929198521404826412225
63.0	0.124868102534618671294144259282347262965254530222118920880931253702201532722155
64.0	0.1248771924441437841830335353292358960365465341112383937403815921833970848940912
65.0	0.1248858789273964394082608928353199158180765811543855018211779993207482708795308
66.0	0.1248940169957077887542225198929771491056286115094015751801560663816107939727558
67.0	0.1249016687685303531070258808700703729698928934627617961624221299006517806963101
68.0	0.1249094613221913271943858409022787838831910710993039763751064665966052355106684
69.0	0.1249166520661394960165673774355797668192485195936417510986727670878754562429285
70.0	0.1249237891825271703366656340270127335555209880192938247440892425180805272158576
71.0	0.1249302212448492862331960937441423509568946846813946885719472553629382873715705
72.0	0.1249365796887602333993111079264332235561147941240619036293554299621527139637438
73.0	0.124942683990699386108387123696112909202910771748313981648776022144069502670768
74.0	0.1249484927672770179064663243378702132810380956150365339652431742139614265717407
75.0	0.1249541738302235678412153547509875323091547214152425304836298065309632679034277
76.0	0.1249598465532536239711308075407020013528375519757575545934236058199060157397147
77.0	0.1249649630431934290315450572432553087795620146616109974795450067628033724466076
78.0	0.1249699890005422103867625242725292604742355462265793970980482664409245349166787
79.0	0.1249749216094038205437912247507425869054845234655796091472948560466498272024604
80.0	0.1249797644611931240633479090968650393001661908564593321203489291890745569806332
81.0	0.124984296096595414086904391424969415118478241725884078197239638238396198784911
82.0	0.1249888062972482711540914490867913608471024389019316259867886480246276709336381
83.0	0.1249929034935815755867801566975786678771147428477045914327438335133602776535137
84.0	0.1249969324600826474692906755637513297353952956983370712694091214700747457782567
85.0	0.1250009273683630352706411741602012866195773871454377618589498275090828855743164
86.0	0.1250047918110433464632477716753522587223713969319388802490292980351858205444153
87.0	0.1250082956773576190371921401979547872920726970886074576503199545389041092471256
88.0	0.1250118878673279594739873525455368146137442754547432414865840823954810521740972
89.0	0.1250152443478973030896185537091049727649181723387484633215509625510819573327988
90.0	0.1250184064907598898217429430683703782269546608678487987039205622245919190273705
91.0	0.1250215598752925458407736008303305460450435804050433351116543399195988794672368
92.0	0.1250246384933662551963413275697547597776977521780361438315354222676767615378603
93.0	0.1250275905480468253177641193132197305811542381521644299377574500062835864750232
94.0	0.125030425224603308027309053613982483772948326782199711977819659262425718760266
95.0	0.1250333857736370495422850286913679456808406908403240091933595333164106599601132
96.0	0.1250361992236225866557131011594605332723721151188709147583076340943536909163847
97.0	0.1250389230802541901931668083675591580757454688183047451315235536729620386550541
98.0	0.1250414068056441018591194949420692727145690091390498087423251443652649100052727
99.0	0.1250439621575660679285453858547634103966913789102099223610691510114581538202719
100.0	0.1250463733944703349594394767235133999182098778779177738250161637632554255560882


==> Dim/Dim_P_zScbc_2_100_invj6.txt <==
# time = 2023-01-10T16:32:39.569, gitcommitid = fe006a1, P, zScbc, alpha=2, d=100, m1=10, m2=10, weights=invj6
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.04136912949045692590503887981905817219918683669858660809389461268701286461141372
3.0	0.04388752979566121245991756140474270578229347252364312272062567585328611113444412
4.0	0.04464661605797281552710962857098280468643320970436621980060180613213136645977155
5.0	0.04491032360147983222971284528032479129955435719584090071876455497292314601510352
6.0	0.04502099792858414814774242145268798380404732378063420881744980931453093869280022
7.0	0.04507231659890194582776205989363668595578539263809374700367826253616029817314629
8.0	0.04509569254412056184560736008424504155597353539120589144790484753446059180332221
9.0	0.04510774699700903807813987533713333517913973779211666535787758883980439198836723
10.0	0.04511425807790628121740589995557620196804705338246866970426876589541795270638903
11.0	0.04511794486332419791497709872389190428861901272227897184293014606841432139661424
12.0	0.04512014483277998082329363627072224785714355148062303609323675351322129781194772
13.0	0.04512171166418935874691080570856456419632649930291674393504935657380829105442577
14.0	0.04512258346211323256175882930801792937642902578215271439029118794109402637493381
15.0	0.04512315979247533935780117511207684692981153958994142936261272691876852744037692
16.0	0.0451236105476072963733014243274433172201545482268358699402128962856957303920793
17.0	0.04512392370865472449741938463066849827248195496452393894835181068409106683124252
18.0	0.0451241168337920484214928230344150406810144944433420147494699180027575461059447
19.0	0.04512425645261444347593032065422930407044056470155838914915204257585051526441707
20.0	0.0451243595990376635066760314046560759662121806435561285646878133714304204386176
21.0	0.04512444773275066955791909491514878594025593365544116702318988445753531175944528
22.0	0.04512450595730337802913273775089403462951146023033325066491894244323522522360838
23.0	0.04512455033452632493181350157015143395426982971797490478999048401141051850726354
24.0	0.04512458988701110645968490389618382412176283503310014588467461350580808104791839
25.0	0.04512461679562620207699565112684812177313097944542801677493059448280698991974327
26.0	0.04512464126296165884052950049273015503258399086456343133114047783081607640536172
27.0	0.0451246583037389935585633864737150788269695932200359614374402063850128154958476
28.0	0.04512467398817965682421576814452642442148104329468482592888733180935709433380522
29.0	0.04512468508715255915693751348633297775098110518875929977017513341015211054978745
30.0	0.04512469409902325214138111830594186308488857779800543792848890605452729093848226
31.0	0.04512470150139327623736835161533764106527039872043204995512518210439261369599425
32.0	0.04512470854044739668726584398068621974201613970412575879639516619448812901881052
33.0	0.04512471365243291373431777690155524554594021529445393747266882988379135350112178
34.0	0.04512471792607187465841845716735919163075848373317910290847937123813307562307153
35.0	0.04512472203760265762323751509701467771459276507950288385611501950454525907905236
36.0	0.04512472505566543298408818686823643176960838384772835791919307259202284100294218
37.0	0.04512472800144015674230452375016807342677609410578876075025310494646970532762403
38.0	0.04512473019409540626599488141705832150608703501836747290032634221564410664456306
39.0	0.04512473206114485042186618277088719214614116580944310756854382835062402400250841
40.0	0.04512473366506634478225449731008838290537382135916585434816224331960004453831152
41.0	0.04512473505491862259984507800719020222400555523689710221660890517388426728314114
42.0	0.04512473643185375675621797715387536075823645613076955957995462614363144971573621
43.0	0.04512473762748602653968924143192877443022020045676791381796512510642512374796813
44.0	0.04512473853730628803002306509416265691768411654605375072685834641962944025374502
45.0	0.04512473932847352136649803582117901706912331994251493697311161666743777785453003
46.0	0.04512474002529964122127766212058283755351009127402077515670700885618956134074098
47.0	0.04512474072646556470937333657145236594455899991512656187766069153717363388994561
48.0	0.0451247412636160062767916879174329753467729446026052663389534230805082351089285
49.0	0.04512474173825864254960122472273158674242490180414526701013405932477338352162079
50.0	0.04512474222197147339512937373738952212291875819165641549145961795160668303917834
51.0	0.04512474259716074397968635030173931148716871428751740934910825422871805094501478
52.0	0.04512474297944578588265195005323673714279213993293032535603950079844445756025354
53.0	0.04512474327585249607185532601639925513266779766911619625341746258824059690711061
54.0	0.04512474354211427951930211802729567917945874817801799690482447673880739627745385
55.0	0.04512474378061798532984083675595946575793173086624752590803655702291306485273464
56.0	0.04512474399363537751907198035869800186138543268505123050716636959831617555748854
57.0	0.0451247442140082347917403869508958070414192182843957872182583432456359017257086
58.0	0.04512474441254417162070907367594481291468773406896212283773403508010722474327419
59.0	0.04512474456906032736194318363545262147456667950289915449448626665756687735639783
60.0	0.04512474470987104856840604107533138003330694281007658305516299663554312108403708
61.0	0.04512474483738690031413828161442181853080372691354799660290679794812536661563358
62.0	0.04512474495361765700520923475224061786400851277360686274284975058116971188296909
63.0	0.04512474507450023666843765613262406099973683271629980154204551042497473898257066
64.0	0.04512474517057101631066234491469356833225937727149882352455067604835209402130056
65.0	0.04512474527078464882375544693857128551125670869676029970673314178541200682645778
66.0	0.0451247453502686235009740531733190110222603270335714231489472980684510987719184
67.0	0.0451247454228949956198493970459681733203159589775025848972327463944800530448938
68.0	0.04512474549934075783164597748927511499847269861401440404693772664167498167461108
69.0	0.04512474556051612796841077948786535424246030567625882599392504603244515580938978
70.0	0.04512474562475806170596934415841721626713601589365766025425663097321226202881539
71.0	0.04512474567604338173242589859323295492104514631309173979356441956827722399513662
72.0	0.04512474572343222991916289318641694841604095207502985114863274666057726537149596
73.0	0.04512474576705707987693869731819726144248050811376758323859309415289091788771932
74.0	0.04512474580706563207680322728636765064829078865600921492046158023227332413641926
75.0	0.04512474584953142493193689937060211118321481787488332877399941377220315736882207
76.0	0.04512474588875301845433486919628772155261491831998152735669999440522976582717668
77.0	0.04512474592027393209817723831646861553449669676089772137570970033920644270339247
78.0	0.04512474594958984914305719465876984428413323583492311950772116104285089329411662
79.0	0.0451247459806815312326848240887722233045877431542693844406673985661686537505312
80.0	0.04512474600586590555608067065691295053992408851602982450172967139410939982334235
81.0	0.04512474602912715461654696232076058085777109466787337046519861004150810751601625
82.0	0.04512474605073741616573853953075578973958524082575756458900130815228362478048286
83.0	0.04512474607093049424028611769178637519452352691267293785075082744775678533855382
84.0	0.04512474609244498323168819884103410270744594453804304295903288607294238940056796
85.0	0.04512474611248477398009951824440617457724573754732833502558795251010768945537556
86.0	0.04512474612880327880248733683647493678395021482388351651958716270233411618683649
87.0	0.04512474614395380163130456779491521869479531745614198348248047418490925081111101
88.0	0.04512474615810023955645928432231050905471697131075093936634907894418517038662986
89.0	0.04512474617138430558326983756387778930204870290232973856187018963075901828267575
90.0	0.04512474618560601072846848626417904266741955531496874460517854869593500486315609
91.0	0.04512474619891540722057631888878700374007554925674783639762013235869457498820471
92.0	0.04512474620980330654324418187097737499450911608618764910856465000559106771638545
93.0	0.04512474621995750012008130201085676699084258894959829535636139681479706770312896
94.0	0.04512474622948054881218078612761998820120067057998358285324586199710335170054875
95.0	0.0451247462397622523659875333011437926244181111708435278150077678712851613763122
96.0	0.04512474624819644777328307864723932030962499231214210550781758793622153096561478
97.0	0.04512474625612220283461102758709260591003596353134823327002764801319135984291252
98.0	0.04512474626465419109767748331025530365305348833187730509189748414413174833257713
99.0	0.04512474627163220704792375614134982512311940146163285186805651417030659651241653
100.0	0.04512474627919020374731244028856519476526996305237569372697679610997171330564138


==> Dim/Dim_P_zScbc_2_100_unweighted.txt <==
# time = 2023-01-10T15:59:33.222, gitcommitid = fe006a1, P, zScbc, alpha=2, d=100, m1=10, m2=10, weights=unweighted
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084390689099
2.0	0.140327670923576922635019085098118990396483074890642340714252172884062907286293
3.0	0.3390034468811373884689521396527155160165791956353780930028053319768266343420822
4.0	0.6203361453599562080866231738416410254621247032815962615488347369872625185838369
5.0	0.9640280763839546968350671547877672823183974000322013912159098102280799451250029
6.0	1.366375749140654233662326791872190872640517294642565855241073982175948606785211
7.0	1.833902993227218034490475538586122924726767393299785973513377085057328729639676
8.0	2.360434696521967244821660126479766647584959114922057597672093271543628978724456
9.0	2.951613769242450950850090916291831206671078245662288334739827854134975188348481
10.0	3.61028935388997034895186795199675996289093340677363973813888434547530223732361
11.0	4.354189461334147218704497117069537033373031276829811289663865268447519053368137
12.0	5.190840793099890173496262713363112644792898708097606055606203544554143142514159
13.0	6.133795995378943395842266543080935089440568354568878880566536945818171447169296
14.0	7.202253088827742356206372578570460950529252776105311536133467915740591329488467
15.0	8.417017813288953146584418249873928152441289055388045469516971220298384663444051
16.0	9.803182446291023567538056499919351364887853298217882241611893794003932358720852
17.0	11.38860214114074047688852820870740647362117380683520574995592606262286864173912
18.0	13.20581066597845259759797316125866759210285027924081017236921305080471789413308
19.0	15.29268075146646883182361196241407145271844535452828125553811404252717799400909
20.0	17.69278502094354929053515365300306443849643468325410768136181036419615376332793
21.0	20.45633489287470251598854405932229585952342741747519665410756985078414177272517
22.0	23.6411036922335575871691635469379485854063990328815298147582387683524654767614
23.0	27.31358498799560388362278022090723351371776322216338676904875317012234345287174
24.0	31.55032831764219559429573383471196908727231777764057327798095120690691905218581
25.0	36.43951711864411764187452387492169739967605533269165203190544758581738905472894
26.0	42.08280031978607056758315445057473898142614892658388923600249114342057900151842
27.0	48.59739667641053262048437799721094340754480634278310665319792080788766795226005
28.0	56.11853837433295142343880935147968446230422599315348697612344652780235429378893
29.0	64.80228064325163827370104538126435141961818936132284702313662339331550445297552
30.0	74.82873773697691644526728513451895782882832780903891139346383707001901745497788
31.0	86.40582173455990679644098055197847950165060378309074387344554701435677481783495
32.0	99.77355716647183903332390799721121369995243713135022829905268829052773111930166
33.0	115.209060436317339075601649179127732000514648012358611396906028077444273451175
34.0	133.0322881066021447187293727977802133427015827607239242281871376673019539073898
35.0	153.6126724193857858521924280979659675091471241133274564976583984074407419298265
36.0	177.3767814047527888454348873621600024820179177446634220600828825236058058132018
37.0	204.8171624765523663092935757397085742902954247368883462178087189631728505530281
38.0	236.5025528326078163690366617202840449678727164037714417875163856319753442753764
39.0	273.0896684323661449776006987201867670651519417281259748463067148664071254595789
40.0	315.3368160234004788024897746145535869202521350613140169407276025209642037812585
41.0	364.1196104317493097255705262246880649333835488228380263155152753180992345875963
42.0	420.4491229655774471843071310565543549653389740165411113253779960690875465348396
43.0	485.4928371341565340887632572352904063790038470595267355079295615642706887925798
44.0	560.5988460559089332367479997001540781384811827365996183229937859172675602996317
45.0	647.3237931009355578083229594421928297097564289566634329475931960243458866322182
46.0	747.4651348871408919195412846511268948041826908511432360580461441210700311260891
47.0	863.098395326178446982268025506196617513263538080228225537946380386894471917632
48.0	996.620182854683131305754669518112698189260869917289837213195504740555779263028
49.0	1150.797862430589259928472903183608057104737632886444519436674744444341099975681
50.0	1328.826911798145174139024937748411991990774413616095194635445998612635879972236
51.0	1534.397150787439079333302539640623272044138070752495512503922112826067388934133
52.0	1771.769216315175508328019010983852166282305552280075565965822788092938084821617
53.0	2045.862868104565335313493818925722565668935193170355418896626554327913660516794
54.0	2362.358955344511748578182176769597979992255214502252554634691320845416448618747
55.0	2727.817157643800560054312227751306530793815415304274864500367617232336008042196
56.0	3149.81194057291850098849311345920974693608343773959096428157911381646093168041
57.0	3637.089543600473421395431789105172076985121195317267806039843607418145876216004
58.0	4199.749254147291288092069971356326670946811658697874356535285472808854377390903
59.0	4849.452724833873388113381208027701159803281238309854211487850515540053417096161
60.0	5599.665672218459748260600702030379039902018772940507473485027154301571343597972
61.0	6465.936966459818928922255642922029140862350004622964948563064347082249469389673
62.0	7466.220896301009534642626765931125017923773685670503869712825384208454383923727
63.0	8621.249288619552095700487944087300309642009284092244183716034692288410438415223
64.0	9954.961195072301982097855065227855453684190146111642536755694379888772070584452
65.0	11494.99905149558400365382896419077949198287205458935630036574961307021972664654
66.0	13273.28159343162683323644898283423650135361965777190071930684912985099168791439
67.0	15326.66540199536744562933459404725912461167486264551636697935448505630744461415
68.0	17697.70879124300266481843656387481801397692636000092288237064266045531753183981
69.0	20435.55386932771003478720090395799078532781237422973023557347874262202893971384
70.0	23596.94505499103767830758631465367779933378636004483109200993519169599998663304
71.0	27247.40515910385735490051248736882908240231513051439014782246513641655259512825
72.0	31462.5934066548788924422980170556562589681415811171185282202455330578866506701
73.0	36329.87354547191735895418962607251675340453231068708027389117647595260878362739
74.0	41950.12454220657659966000250148505337500603171058804706571019156856329786606868
75.0	48439.83139396260389130366839479270878184647518115370343087077529534687192628644
76.0	55933.49938960880027934202852917551619166422135945356922010279918685683521466629
77.0	64586.44185861682608950407646135693894512424424336534337008598267532417766163839
78.0	74577.99918614508091646652847063371176512088268865124385208272206288650659426765
79.0	86115.25581148911066657366653263899017354884920696607641775994470319685516186619
80.0	99437.33224819344733955127145852717287567657302547102828289526415684669433009151
81.0	114820.3410819854849505599078285922141622505139358506968901677855952297724144197
82.0	132583.1096642579324829085929710178732937050944579587875120569097262747992673794
83.0	153093.7881093139817246545332335827175821978344451748629591896384881316868508635
84.0	176777.4795523439111660685347404072298115622142768643765538413242212368677566851
85.0	204125.0508124186430888843762207124931057054412341832778685929429396547803198022
86.0	235703.306069791882078845876729262340011697060708418317912360243921759921059577
87.0	272166.7344165581911331487561839064293014633979746434650386727291257196368923666
88.0	314271.0747597225096694965547018992850028525941998025702717976777847817912292748
89.0	362888.979222077588330928268475923277502774614619239813184511264247353106885814
90.0	419028.0996796300129945101722593029509366888227853220662222331033442995784726264
91.0	483851.9722961034511755266896862413040380717782535978384849101657326788070220032
92.0	558704.1329061733507042449334908879281627978311296349337425911376238986157275588
93.0	645135.9630614712682638457641603828871968797338454241150384928214164248674476578
94.0	744938.843874897800958785796035582531741545551851732300846469767430268383472248
95.0	860181.2840819616910316023389797700133150720488565018649413633771759274214706596
96.0	993251.7918331970679537729444493955185960812596683144199692307407402528030679277
97.0	1.146908378775948921381262917250823525135343168198452768118296743717493528381508e+06
98.0	1.324335722444262757275543625496729518498410266890152698994617792768090316125044e+06
99.0	1.52921117170126522851090436200011408725493796068021782906616880279229301692549e+06
100.0	1.765780963259017009702420440442493926221660832344957671571399067109820265073785e+06


==> Dim/Dim_P_zScbc_4_100_expj9.txt <==
# time = 2023-01-10T18:00:15.443, gitcommitid = fe006a1, P, zScbc, alpha=4, d=100, m1=10, m2=10, weights=expj9
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.0005381795842076697173504534009207086507804216446930460690831700753109772437207477
3.0	0.002039007498760093564047044102967867328959661210624381118552978065400711193419171
4.0	0.005330451084357373062775434696561166257845936964773040171174657090146317935617266
5.0	0.008929249069614557263560327123908709984437511665425531434180745438781418803066324
6.0	0.01376356726804626371409685758314032536775173779466905377932396115052689454806104
7.0	0.01943767729200841086333660423121694600461964675988364892980523124380873615264518
8.0	0.02540309458160474720109459964779631154729510596214974779711410178238213640677778
9.0	0.03114755052214675750253688111719023669567810981826776256844176880010158587538629
10.0	0.03718663172142536015590192103199945091629047325280952178185056566833507368649498
11.0	0.04415785865427499971594495474873549636788082029501510546817054940367368687854416
12.0	0.05212930342769241155322091764175064117621271967992282418281032871803616123994833
13.0	0.05924284810449468397346870103975632924485687247912155688200920891764707870345365
14.0	0.0656337629670589955546169537300063986385782221745583268734948015670104498713337
15.0	0.07237627821760061576640332847811447604746330983735467451661382104726790153641897
16.0	0.07837347892436565174820998755879891131671962519597106526136161902048937856146483
17.0	0.0839062783483019679477310864211545793009884393708004527805087551859308568123475
18.0	0.08854965068135187547558162655413680941448992453399929374005465768986920647682204
19.0	0.0935983050072188737036122926045065715556032139113821043777833417465765859569535
20.0	0.09807562697220816456379254767975572572230424776123930092404392538012978406225954
21.0	0.1022200189419654817718685037413426733417236836332541570289684936968584608476977
22.0	0.1057461438898346672874291404129620345914642526473475990468176541254213458298286
23.0	0.1088033461563812667052903971967936056858094629321129738661472071418681299567608
24.0	0.1115380202608730292020010996852220835693654635975958344135461786884283450478161
25.0	0.1141962656070562485662511493855677316931522173260929273436498432937351583028128
26.0	0.1166493260746771381729116099112672624459218094669108485722234261953236542463518
27.0	0.1187514495321567184884916778535284020308947600133271281782454824506167764713587
28.0	0.1206733014809602514597914923332966414868096352388508236893211249055425417597523
29.0	0.1224331087754409316614452557157017282122419950380769719423031247675229897371888
30.0	0.1240677133258017480442260225614239910345198273838785713061872968807773063214493
31.0	0.1254917677048715290936787841104364088275777384664359576527843552991405200293498
32.0	0.1267901908894940926611354093502946329635792587954491794020921095425592156487826
33.0	0.1279495303420436008543422091566865674276189040294919001190826122734900650311839
34.0	0.129069442846116546915801631383174740766411626292443040434690393599757259267078
35.0	0.1299774465101914682397281495411841536860302189440339448246935585791056764585137
36.0	0.1308943006689469893900436557024174051004662776962594885871918218698965225221758
37.0	0.1316871562172874644944930398213630354256931899273948014871384470477067547787131
38.0	0.1324359906700891980861958106067078752320129030722096736211167755233221807622595
39.0	0.1330976297321089397119938865669713791552879972840792176062929282157038848969912
40.0	0.1337354153690213476723268501382292813824351832635906683206747595885745858536458
41.0	0.1342991380817955727359730321225493440694127322584634449387238711548409584741802
42.0	0.1348137204534756534640653165773223858070009603852970040708417370549470493467863
43.0	0.1352756921385859825472146700195296798783292247324281224080813683763313035779414
44.0	0.1356881864392511073464112612122643455049053384066137124320991686676909372787228
45.0	0.1360845319425334579778539042344312752145776107889132688647396169967334036947857
46.0	0.1364414263080907861788041118656741739836637353528226635356641810493071706044784
47.0	0.1367614829948896601763123468035490947308031766917186995934176062827004528527659
48.0	0.1370576261148168724248632175722569762170107182598505785394708331427365410705895
49.0	0.1373287562424411819386395873973675864935617328866404797596779066048911232300612
50.0	0.1375638320592190566030461465044444222183670775055541883340728040105920103540517
51.0	0.1377869024802462866106179186864075371070528338992435958825828204779098738340985
52.0	0.1380016029251659957887933596329376771852795275073718750034392558585135872947469
53.0	0.1382027207864891100552720507879924554844280840499449827535001372047993784390101
54.0	0.1383796335571509977236821962973381721521157258586354055843346656280822815129691
55.0	0.1385428871819130039962993778916954026599449290536658551999969905460007077304098
56.0	0.1386886735162866855143400110990941476175374761367439670275444120251086954410312
57.0	0.1388267213994305859912763431694250322242756344142957821146510492519600383017052
58.0	0.1389597226888259990098490595250187348842496225111307612963224462136950130601973
59.0	0.139085085279901182312608297305686926813059706498209055786731457475085838230238
60.0	0.1392008587636278172914450534482003857398492813993600747489646228308286371196283
61.0	0.1393069304041503338587438587335957844516277245577708657421091316461834313293487
62.0	0.139393150036400920307223676286239473974267008895392803010153996639169040117679
63.0	0.1394760887952075114766252547444528306022567295957339503333339233384027343899692
64.0	0.1395617991987800245906756750804262704593812933730257342399258947254106591448214
65.0	0.1396443072563593885851678084334051202430623977876402180807071964757455562000762
66.0	0.1397222157539657169138498764044341664738243837986192676347533605473654412691531
67.0	0.1397930688017127895842089183398734304767761854920053989046496134321206162432364
68.0	0.1398565223398565369389682530778601470463003093405076542843172588175606866624826
69.0	0.139918116852676788098265320193155605617399151635447109698590369485148104129465
70.0	0.1399759606217796995328330759857925438248872097008297381533454023163180286258219
71.0	0.1400317854998337863441175223542571168414204234078873695594497260249847824750375
72.0	0.1400798568412051719487661254684938423515116170073409521628504507682205015572405
73.0	0.1401251134822693540211113602993565711306388303420246296096899191940595556219527
74.0	0.140165663965829750020572361472355161720912015735512336416101357865753973473619
75.0	0.1401973940821413517492766358268549822348866421698466066379644824564716400136685
76.0	0.1402293535006316971507940526296279178660006762800399260113415801236423123107815
77.0	0.1402605573179965947697370130168916247368953423364113734936852074104964487697236
78.0	0.1402886819217102628824502387502206136414958784002571013195393146693806720526271
79.0	0.1403161228399472723022836552959781814440124453630110057770632468272096778509235
80.0	0.1403392492046639187282604591506117112645435377020899466898877685514627105977363
81.0	0.1403619185570587872377428091754155378841083606707150768222023682112515628527049
82.0	0.1403804230242036941634476719391983596185528281965274809751971109524551236677313
83.0	0.1404006798253817206601110317092650611544299853603199280583329557915269763468338
84.0	0.1404194753654046538984309664186156546876354817510572779205415888897319161705811
85.0	0.1404336998531479277219437222328418568666707356834811917180564873853139539154971
86.0	0.1404474620119045549832275439164204552402487941909409820801864846586329122215784
87.0	0.1404595781850870539763086373087023856773751043999147248805599004223972257749724
88.0	0.1404726931856112668126757960153794762628603387660141994139671782948430381076768
89.0	0.1404830369810643204402197582640520914167232283803110877191197880754132671182868
90.0	0.1404919617503792670085562298616546741076671829259996152833767149609092155022083
91.0	0.1405003849573673432281880750153952717253698913696793925275237761520331095277315
92.0	0.1405082186432961113089212073256880622905105136843031254638797495649547067511917
93.0	0.1405150668393817610589593304255749098523456387341135003221493829749521895112782
94.0	0.1405211810023616177805042213200315154449613601607781093983101219433693832863399
95.0	0.1405270073151078863730642935587652073520844195346441661583559441113769737522615
96.0	0.1405319539133599202225011765594077077539697149060134849970075562573350706628082
97.0	0.1405364482038033839670206236224322388800535079560783721057489296947181752657682
98.0	0.1405405596537173334213496154032617191931109459115107328760794140236694713595211
99.0	0.1405441918217095618578969341216498441383030172737120795947081560112643948613491
100.0	0.1405474478153994573278264307717794304743129928700388775793081379688707894270448


==> Dim/Dim_P_zScbc_4_100_invj2.txt <==
# time = 2023-01-10T17:14:21.782, gitcommitid = fe006a1, P, zScbc, alpha=4, d=100, m1=10, m2=10, weights=invj2
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.000374490087807080680409125926257621616890746885193898937499151557021875248357722
3.0	0.0008695437502359753073136785617355193175342762350870283047583084134822785994686136
4.0	0.001427063521948150312660687529921281949316876558573990506871971350725893752379234
5.0	0.002132860865588193385555104297462198732534757398911545717381101015538333890950343
6.0	0.002779227178780152784218937840664133894159570781232755610466101668956203470274329
7.0	0.003353137465707148509059039854512627135529994866051163784253500230635621781817077
8.0	0.003879486861881993702239690421703624335108469446466020508624142636837029578255224
9.0	0.004156788071169668282034118525640386093156559017049314350166722461412829262245763
10.0	0.004490864416249598586014744557502376648096752696998486472292509257192950699647141
11.0	0.004829025399373641189881147797788115296537208933426192123915152207843278726170765
12.0	0.005215158274190668070879470949394606813244113143569152656215632296660064538393672
13.0	0.005524865468944090546980431156154084155626866216119582618438937463331659253033925
14.0	0.005724216844696867604757081089959864542966937953505414475920628432890674349631703
15.0	0.005973612861834953760454805961269937282724530455332774222645399655069364591107161
16.0	0.006202190463853727205354200642704901773561571907848037237187163845790886299743988
17.0	0.006399781811725879712376535222603788829540360291695863124865907819152173460377837
18.0	0.00661378663991542651746130594263390348911405785083462307068371711008644971474261
19.0	0.006772869610131428813273745586151301703683897061735544088070394796193705061721184
20.0	0.006969177230680908084113472811375837045605616388202884601300930562373883794088789
21.0	0.007157379041726032950677698259453562781862569987184521973339521653251223440308135
22.0	0.007314424664893156330562030745769688074515372162719589257907736379778905867196469
23.0	0.007447577361474928916840251945404278182774669229530874769743309463687486414568875
24.0	0.007634057784215369570539122447490256554445305019383778608960800708158968088430006
25.0	0.00776356916541321826875225953112934930139730076413979997950607512678003462210631
26.0	0.007887181667476918472083728165820462113967645436605000979445711434235740340461724
27.0	0.007995109697067946517050687894727190750876830922232252724275633976522331768435723
28.0	0.008122409144131854703514776272840949696986296320706324668874133141428618313306574
29.0	0.008233838438021839705420561074007195050632046468297105919722559885914107577526971
30.0	0.008310132276958101796194989706069976201202409107141352113646319661017598960774761
31.0	0.008391361214212770266255944938953813809956187504310862084913122852937674152833945
32.0	0.008482154245750128160171031987633936279831559385165725310869835365889209864514038
33.0	0.00856816092965711938746685091785034351438792291728472851562837121272054782952899
34.0	0.008662513610117170098384327718616774331113880629558523369214018317593398084608988
35.0	0.008760976157971569918252521376692396391642048229373321166640156770281481827772369
36.0	0.008844829551748502550839015213208880174256437325226289211206322565710930858649108
37.0	0.008929300927454489352299570225798779720002097156605437305264867256403024362987732
38.0	0.008992237632633135815665714848572899351348763531981722430928308162186817483454656
39.0	0.009069130020481780057337439180813003320446874787321157346666907196493426722679627
40.0	0.009146706016467456205782577991109658714956739332438099352885460254403294769505041
41.0	0.009213837458178349511091907581493591855584891538948270294349001494245819306457157
42.0	0.009272738158208593720797959200678727603885540145588859131690518413166856912993994
43.0	0.00932663153883722482638215326122491817089404820729169108477774204542204695245271
44.0	0.00937960965237044175728014997171050368305562941567537142266361641334561043687265
45.0	0.009451808251028673068350531753793477837913679531415394151884315053486620966689381
46.0	0.009511352347787040793418969184813570772155245764118780636588581050671098465358161
47.0	0.009567127633409225207239353764988027323377948540061616032754571564330031956756108
48.0	0.009622870211639474822720138776224345843365325910341279902482180880431273394680205
49.0	0.009678407582455205619016600263796108593438478434419100565700777646312902401203592
50.0	0.009730439448757970852078921085259457077639715890488110737926762610275776013380649
51.0	0.009790866442369894158259831603077380286948499365967340426283704193589859472020502
52.0	0.009835152367434257420630205378546951380166431709568245167521138642049552761967336
53.0	0.009893300425037641707548301996973469593504276367682659869848997427275669258074709
54.0	0.009941202607113461228954643924866786175992314708679012044002372037275763637291813
55.0	0.009996611037121494999173301422014551505207012245967544933242934613289287789696474
56.0	0.01005468368367288628381565245723433150008123428881762020268810975757068821253269
57.0	0.01010857281309072015804902933680497890886321128174030751209672303566636074509686
58.0	0.01016420641838117804205921105327328880846277353649555861034748525546247613384864
59.0	0.01020437857312893277655359759929019367834011806253191850281233599960034548723018
60.0	0.01024202397754245088610514119051978936597877790592890097802113715508556511332233
61.0	0.01029483127379638888423910398095771935528777967046397361814745287611580709650477
62.0	0.01034709191384311449468654467615990493853181678627814601602760372714140990633917
63.0	0.01039313688449044678619540143403382367494562774553979848942876484821233784655673
64.0	0.01042374692457196455654271777496528140784531885487128519989421033050663569603379
65.0	0.01047273555257253795202885564346425228938391594804505147399467496201791792324026
66.0	0.01050618360627892797903658530854927367711473732395449057136841110468707560786551
67.0	0.0105379415807322651429042639661841320010113325928444787558714381849013307231701
68.0	0.01056627388481012717677848554217862688202096955187405418826832465053984778009635
69.0	0.01060552129841613740629959173598232126867682546798338510946802863241538256527716
70.0	0.0106409671331642874322669221787089941479675561541164065781072240756965989863121
71.0	0.01067584931661808735261839839767152435463826143931625896542223787707855874267502
72.0	0.01070987293268538082173291676188133943407950057240877321025487198590558380965513
73.0	0.0107449348076404252398020452226069812368055854502826674984587094732951201870999
74.0	0.01077974753723148556839048240725470023769323618241031656542949273311448137351092
75.0	0.01081983779082583401647577375174617918424186003003465884629570415883997916259802
76.0	0.01085758087886341130099781439747253137092427069991727389048587524086007389964388
77.0	0.01089545279934272201425217910187076300737163875600015911611582954480303205084849
78.0	0.01093042965437632383869766626940020666965364917940561154552461579342292223320858
79.0	0.01095774630375867509453854346931344936693546532500974796975037601751992897790539
80.0	0.0109919087997609062015352437273368916067944599279894740155673734463458417758296
81.0	0.01103084345301435992304560595854370399312910539858732165364168476127446542241409
82.0	0.01106691272805665734392800808054915581217951018425242393461556410865386365337284
83.0	0.01109760339603609108105300842208671085040089544487730919328225206919320572779493
84.0	0.01112823604898699180605431865213569131333499716438974518155464133746913031890712
85.0	0.01117523416113626763992981557508712260962519171688415273821313912773878523358201
86.0	0.01121138207303864488808510594101578531740491186018826076310205496103589137448947
87.0	0.01123918754278788611214018557524625151286255254726679262133640410617822921950958
88.0	0.01127212524889475012118207243811052305762366814649534652623509477722826375549157
89.0	0.01130871012359954104618901139809433559900542531155840977783560492073204278189024
90.0	0.01134374268004398321747637833337013631451874137322919209355637687832776499601412
91.0	0.01137506176100317260823938101984805158451653480083515565131237216362177934295439
92.0	0.01140296331445992000435192933694904247661406373596111598540946611384356045915594
93.0	0.01142269355331051729591560545618119021074458767100149186513855465162485771638612
94.0	0.01144920348099980681174695701169326901553022715117492745796404958726357854908207
95.0	0.01147757221126331583869887730489009182163725044828467297175728683833438051750721
96.0	0.01150111832160042908952637013129097057216540876221665646318155812691140143950964
97.0	0.01153165379616572554822544986807304714638521391250957944907967112475713334045299
98.0	0.0115558227998703876969175172080187352658509557571667618766159732752591799554823
99.0	0.01157879353077235536120989520832209577199613383650115172589536572782533663272286
100.0	0.01161442658322229874878033767651036537366295463092566390241467743516693759197909


==> Dim/Dim_P_zScbc_4_100_invj3.txt <==
# time = 2023-01-10T17:29:43.551, gitcommitid = fe006a1, P, zScbc, alpha=4, d=100, m1=10, m2=10, weights=invj3
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.00031382774944404775980155494894382419869082741035557460019097233984349950903686
3.0	0.0005629339699857609737020883959586317622674431902745466779566973565375507462656269
4.0	0.0008464042630857257743865205983996111371284513739848332914346614337448312243289086
5.0	0.001064305465042433576944852030304509776416490940378766822930694835057688571919503
6.0	0.001279043395640135705593919508449870242240456080311867528848437972035854088001571
7.0	0.001449950881406108050987725807048198413498654858623256765227194926181091929558626
8.0	0.001568476050250450743376283008594899715947489384573912730523665187043930109859397
9.0	0.00165127295398969379433427591769035183191616037461573467310263927697153849644288
10.0	0.00173452176588571461401841024467031764513675467980314638531297125668942551894476
11.0	0.001820656159906072914901902795284008947465478226575017706716304523080276335380422
12.0	0.001866808472995755752433144229393961015909065456046316731826144437026210500958849
13.0	0.001938193349486118916436360751749368979852298397158785709864952035594278827171189
14.0	0.001978536551497272715760575778493087602485013131536135167550080544453546852216422
15.0	0.002022472103569225266030853450854197304468898079146835474854069856161595036073875
16.0	0.002061129400542059687939533824029506738088817674422999699608741417607154354129087
17.0	0.002089038952796450845172264205290490688661505711892604627990382627384902802611567
18.0	0.002125615926268536624662683878310262128870379042636090258535908796549064321814901
19.0	0.00215942267698147629226650236796645335675758890149544703981788338055213045882604
20.0	0.002188807964988460858204226185846371126426072410748733667626399489021479192134441
21.0	0.002219944373206548589530706739843522635288107249940180501407190861647931118692823
22.0	0.002252190331033800504951779107526804471309810418051593685182368898960155971920838
23.0	0.002270986742451684467250274734787199656008530532543246069040467112737266863540466
24.0	0.002299591394959999847456088050741076671660872417243369652839468669838322613903649
25.0	0.002323919297422705252144347460963367005825044067121161188501593550025995302098047
26.0	0.002342466755350406703539706042736870935058202586446819705958367328139674114274926
27.0	0.002359421227235109452539091368409901421872140927709488513684305970452962075806811
28.0	0.002382181897985146067844534196126855662531254732193718662226351454176288510296479
29.0	0.002397103973785610954243405921832130308994008195385875336719980599066252528502785
30.0	0.002409241653987980959864397922884846606862231136180054347102694540902412094994075
31.0	0.002422212285154315107160095747462915286029025807661194990597418164211324765518044
32.0	0.002433433389249287489523699607545627827770009899040127700476813939947688349623666
33.0	0.002450996547133985887507314153152097446897251732773653899538254692547441740468498
34.0	0.002464224366252254088365556338033054483343863785108109967215001959389574644855164
35.0	0.002477044327574287851216911595356284341833656445433791010728822206774479163734756
36.0	0.002484113183918596058090203785934621713555303627508381573661250374047530258656969
37.0	0.00249360640181373987207327481392072540694999074150544444379136863772088996340206
38.0	0.002504479172000148511164391206475886025425363753889401435152887065349999196724985
39.0	0.002514270250021105001916305495863195609370154184525791204971832640941010634054937
40.0	0.002522130204508438944577282370208220482765091855891170192205617975857756134699792
41.0	0.002532484590082538322864604950128329164530335355296682919297648271431995200835403
42.0	0.002541849131842635975933249213376393665765904770970412732232998330709202910030955
43.0	0.00254944247803132251190689536498540272157047707186513938017316399218689498855313
44.0	0.002556685625850357502740253069933342896513463252724236462822878154336233841083843
45.0	0.002564454902261100124071100696876658422446803908964528690204901359253340423344463
46.0	0.002573263970710832262125381671029994680258715275399392770841720100930091575768261
47.0	0.002580933461260698191675266173635625557726794770319151193634533066140061916622024
48.0	0.002587169476740362421739612775855206151131654498087069181962931198269109566541283
49.0	0.002593494344327703504316471193615339164585096023188624026781390696321388019921939
50.0	0.002601653522959598542684772356092174674311507186572982589953533598064082460564646
51.0	0.002611684628295808837209078829534627947530025392529328741067698717948948235296961
52.0	0.002618085984321575667954619438022277578619275290283609986115216528917496423105406
53.0	0.002624566126999001905640957453502300212101256721057421454696933842894138230648888
54.0	0.002630142480248083888842280028504646389421187393921706723231946660223762564562009
55.0	0.00263519064820460904646528925288551190729824684983250654535801350688164823700651
56.0	0.002639541175286861757499016802665230999191318767060570460886781314322449915694423
57.0	0.002644214169144842830954709526284413878813246366598045047258289496979640437748257
58.0	0.002647867230876992127027099639554374640585532784766594535803262659653990892160074
59.0	0.002655199918222747932754908823478987575587617779982859741074324033174375013563592
60.0	0.002658826751970001889778105260740909376639358798317780387010553325148296250316367
61.0	0.002664896559212131151785740837899486746820896098830907334847423353755216280749909
62.0	0.002669715935565503460891750545446980467684615896641025202442791140886237616878096
63.0	0.002674802404311712760646901789882655702939822897413737272876249854334861041427614
64.0	0.002677883954589529486446036674027329819237740591365336511750039731995208465375353
65.0	0.002682405749222769882152756356817424813134638907347708980636701283255790006993537
66.0	0.002689209390538391027725506453059963482358195635231823005522102788924967865732614
67.0	0.002695059792858804554377370007230198466821491879517806062117837974462201969155671
68.0	0.002702292131410008664867318768222971320455825841216807211556608824120715827976934
69.0	0.002706917713755830737965436326090644322038519994134460364315443194097301184723384
70.0	0.00271289731126999102370619314729254136047505138439934007844775728009465506232993
71.0	0.002716482615631791859366735326937976939060151730529821642224024418879288818629279
72.0	0.002721514848407644898895170015834312720304392545245607952014326262207492238040868
73.0	0.002724346712460885907708775393367715903038348717032850493786347658281699979461523
74.0	0.002727276795922602311519223045405412851529232328421517982456057392895692213139527
75.0	0.002728805650549866815957396761565874174006047021291763699667538132091411883496646
76.0	0.002735000687144249925913138058979054342830744777552937689590583316902969833694785
77.0	0.002737074182799057817070243108672122852103912443887146029710014427457143942126547
78.0	0.002739699848288027791277447641539548214983591376513489393008404130178815053370708
79.0	0.002745551330109025787666170348284912529295958279129258415517853613613233783657514
80.0	0.002748010311840451794004493931565467820232098254480709360159772181552066974021338
81.0	0.002750358960023818877625211936029637465373377449930673034760557161528206083806216
82.0	0.002755959242081797403716991127482976740066415926981209175532492908295174352136438
83.0	0.002761752020629964707616428435556070112826367431932116097377569164868367124652021
84.0	0.002765047606079233573030801813161594696756003285838867523929582669589706750974159
85.0	0.002767026274820170351286725554723475462092556115594318156235236533808571310152072
86.0	0.00277138785276149644502002660037205924191902562431819191860361768856707541106818
87.0	0.002776793301492584219068743218033874371761833297106767358078781963550018947217257
88.0	0.002778889829847806023550110133907469509494561882864656598072827554998435096934977
89.0	0.002783489449562261911825140510762697637524276067271814215742665319917488155114589
90.0	0.002787491713138375494068015573192455492271383446312992082370613360555499193411576
91.0	0.002792450567696469929211178621382854099625368552774302235709111215574198835317712
92.0	0.002793833983752585825800694288900585617223980791962066964484696097594228906032319
93.0	0.002798124830784291482878328736673793006866855296862999485909849799153424926709176
94.0	0.002801869114534476286066660394891839062090234333366545746566110851949617365421527
95.0	0.002804729604581402313380431646667287390603635054152091596039683292858878464091651
96.0	0.002806147736886692882794386721296047837803293910467857885472833223455114000660164
97.0	0.002807024756451448365792105974411242792391872911949589382357912252256556966933743
98.0	0.002811510775553381944837639866616279920245854086886638705123071319849266655535456
99.0	0.00281333923901760907547168365886618014000816927964788184218620097974649748378984
100.0	0.002817628355888460590902688934197612429370151815908288756885619313984522472960374


==> Dim/Dim_P_zScbc_4_100_invj6.txt <==
# time = 2023-01-10T17:44:58.684, gitcommitid = fe006a1, P, zScbc, alpha=4, d=100, m1=10, m2=10, weights=invj6
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.000181252738824980545667696825998404257840877931968072174123975386352397537541711
3.0	0.0002277981543346379468075171161932666496256588219518309721499355986445481241208885
4.0	0.0002550136425660577902041572360754218763145202777345246278580255670631196858758831
5.0	0.0002713431587964825661344821064824411299444766102230106220303436625629347798738996
6.0	0.0002822893187925124846538978894640840359938213908167251743778117652366644238914094
7.0	0.000286506823864590820990665077451906658108731106011384517678183911559413403203923
8.0	0.0002904789783892822874475787998854633874647290651993868450609120156064671799410263
9.0	0.0002920528140518198074590231232166434041709557077082344220196379366736495884137076
10.0	0.0002936642911946697852871114072222356239229123761481346198578037262072645411726414
11.0	0.0002954627510901742352432781006261962337218278542037144878429101783441569438049145
12.0	0.0002965414241580305149522973025967716369205529063183316118849902880059521838718869
13.0	0.0002973287050700796912779956448402578635396402174817019631243558163721093770890366
14.0	0.0002976837512061380968910231572321054689767503944885481469529646825456009718616858
15.0	0.0002983197115560985767011228198195689954038489670565965255120632513569973358393454
16.0	0.0002987925778373727524887419464728079460929555587501352602845021088276454336964425
17.0	0.0002990629230253791366438648481791573796652978509445126788927790033472969587113536
18.0	0.0002993778173055344138814264140891424999736987379521774595627123500504548495527434
19.0	0.0002996420008161469477064852159330191055707532348354717785831437356749278934341872
20.0	0.0002998761536136405500924693093261962301321558557457606257177637254369682794203252
21.0	0.0003001227359471423711826215186576464247025873657535884998337080851335276239470795
22.0	0.0003002702245170406271278214929129993951402450165791212758273618648535447855148908
23.0	0.0003003290933051598821560127956689165312125340370853236683335724986980921140514789
24.0	0.0003005044505308239518689096191445857608969405600647894905662970871185027862963136
25.0	0.000300618867312694557713099536682667058241605430984697701028497268297700415404611
26.0	0.0003007873495368673230911452423949485685294102691670521513708909830574657419492703
27.0	0.0003008828444459530701748538673886075491858554539849780677762114459143121508847822
28.0	0.0003009917960790495623101886769069332556353606297914527871080918803542294192894678
29.0	0.0003010696015051338866907076668728147661453847504513224323078107548259673509608864
30.0	0.0003011292038607618731550521889160592545843391298597625468980392700368194842040715
31.0	0.0003011839155770734371795740496742392127116118335450569636470038509389142115191975
32.0	0.0003012120648149912062581384402787118905712414299273946022521910107490763554200417
33.0	0.0003012546750045856500577989877546824831791942683179649626752291217237204389456573
34.0	0.0003012897506682028313201094522542499496261160916535509287111192618182524275133375
35.0	0.0003013161456055280151168585473184531533841434110315258938447059652785135180394471
36.0	0.0003013403102916656526766170288827081496226644980966773728693858860447315241453341
37.0	0.0003013584727083148398116483976813577286460936059705534871338177309514584426334148
38.0	0.0003013747786049700436160990557786921433461998155209084619896185817352534295626011
39.0	0.0003013891420291672794030133712500650820163600885181475222814304823657509554544552
40.0	0.0003014026224654775861674493972047568699269534357272127981006934620426424705313924
41.0	0.0003014140921831446898476807233104499421251066959514905756417888537967919539608717
42.0	0.0003014228799152215281709992181898542950889153610387921379673167317562507778279667
43.0	0.0003014338052009621463975689670950278079993327640781415458728145166706767896399581
44.0	0.0003014413825741197088417881870782529477176550480860651433677805461615573282814859
45.0	0.0003014474866586562044226397456436542481044317821864515566197825347777593065352579
46.0	0.0003014527000765493299637608200691949495266792987878473111206737518229515528352868
47.0	0.0003014572004072638137897168728212119936699518138024623274115017531209297718459887
48.0	0.0003014616560190008035561095369029508958547696638558890754568699666739408048004071
49.0	0.0003014650860834800135407319554197216204797745014137247348569619371280574687069831
50.0	0.0003014684934034660306320950987691338627147750581788939628232858323028478692933695
51.0	0.0003014723923308136744533551944867171840456561100496893829538457515822291498582064
52.0	0.0003014749591282640662703949661509368103295583883021796257065906069609939137097421
53.0	0.000301477440409849683475248862151339627926903394504511101761172466855548989754295
54.0	0.0003014794350664303167136795899076665918084468462274661800665480123238868108814253
55.0	0.0003014812766372081667583214948489172025100361373940833404391961671637486052238888
56.0	0.0003014828633339894056800493448645106644482241937035962160689411964827167453435818
57.0	0.0003014844153391599440224084039741354636785337580714836255512019233017967270655053
58.0	0.0003014856648866125555234903727904698608171690552303927727178609533487560077625054
59.0	0.0003014868682879955043099364338627592494344769420459992747077245804512685209200858
60.0	0.0003014880465228725950210577877340543895278363365307741359915993490175166619858489
61.0	0.0003014891055660180683621173749220618713367392402337425076917085170326353567587742
62.0	0.0003014903111370899880463474074319308067627952719434519532796343237040139898580569
63.0	0.0003014911621860237971397521588115422866598515842720086493639168771509861962026253
64.0	0.0003014918753314392592737179795029786841207730083585782634498326990071158294923982
65.0	0.0003014925062637910162673161328048433508330233589797382006002148960378532092051171
66.0	0.0003014931237100829367698739311389064403056127080120227397762808760015260768453191
67.0	0.0003014936708972197813775715457630672899122660639684571240065270287007227061726884
68.0	0.0003014942226432427237422826296080142643419472850629745591389806151157644648934541
69.0	0.0003014947319546480088691406897193744264819346403319070624714877933706265961923713
70.0	0.0003014953133946698842279471841050076967423676028299879131190535302543563998072565
71.0	0.0003014957098170329058143079948320024150658730631881234164093172370256608708362278
72.0	0.0003014960760863678097162823752735741371610217115502209395478965737804816314957032
73.0	0.0003014964031434894287135806031067475875103794766115110947766557352503556248058698
74.0	0.000301496735277669015283644126170293385495949743337161113737490633197758933919285
75.0	0.0003014970027086162800717840669524561170024658196564741097824600097631886950701499
76.0	0.0003014972573315392844459236458082755106865946547568096923952290498429538693168108
77.0	0.0003014975210143216960877770840239763911459418083506789538053752822843787235474176
78.0	0.0003014978246040869737575816697218296656058068172794505377896214151365798450229574
79.0	0.0003014980435469866275009978294699860850403438170321959449715158932762348961319478
80.0	0.0003014982372671853439353135728792387724161963093522101442433773569966844431305852
81.0	0.0003014984170445357804052484201911741917177581674704854897969447662579238501405451
82.0	0.0003014985920899913266863577817797429986006793213844558502046487014850187909434986
83.0	0.0003014988011228615036899860311532787045137693847570784996479458866397985341252563
84.0	0.0003014989366207417758994606981582682357650886890082212959249970157344391372322523
85.0	0.0003014990823284131334074698702478148378006013558266776434154970832875431425079076
86.0	0.0003014992046785550364196210422787270776716521473254028975787197551740167401700064
87.0	0.000301499330452364753845047382449618175125547393275468842832640045164376750375425
88.0	0.0003014994361358284129050102840015641126620613907662730396312177812268236739600204
89.0	0.0003014995388382463514090434016146070392837675779362688202180156438324935258148806
90.0	0.0003014996348675559805839083333689073956289404297641488499891351886322700065592087
91.0	0.0003014997212751228078201592577648874922686015887674717838101777073029650389694964
92.0	0.000301499802906486976723176113819123409880204683392009036666990297696337983325987
93.0	0.0003014998871975949954507607581681748881609748764231223707824030686423996011478734
94.0	0.0003014999561985943799301448407883014067897066220475210879780545791593261034858426
95.0	0.0003015000285908591513575041471754417652564869705179726932644671677962599140428103
96.0	0.0003015000987936666717224182681201682888651550592076080348384469285322922376069866
97.0	0.0003015001808273679661609886250061962097271805176443753654694492202931269206191667
98.0	0.0003015002381488458261275839470463377489435292845954154678391542286071029607905336
99.0	0.0003015002965136589238480956647625232832350180344538992647321622571976646426171248
100.0	0.0003015003648363954613431997724087399788982665768123001789801611829302370708228521


==> Dim/Dim_P_zScbc_4_100_unweighted.txt <==
# time = 2023-01-10T16:59:04.690, gitcommitid = fe006a1, P, zScbc, alpha=4, d=100, m1=10, m2=10, weights=unweighted
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423349220328414717706767e-06
2.0	0.0005562134182448151562886273958928897952044963873557897163249764150876902419021978
3.0	0.002231002607066330141371820790934192110938436682670966337447400588804487896970858
4.0	0.006247707661981241500006491430604638038823718380670877690742088956483439502818135
5.0	0.01111359536187740615234333280279541566116701015475258580104265627408310023584296
6.0	0.01808787593672391801292147644854669498602660944611132991496054998253051309941032
7.0	0.02755071379120549942330554140599857482610018246168231634561726823180657463134887
8.0	0.03842610989557813383465379429636045868948710679125582199798016081320222240631345
9.0	0.05012203218143869451649145606755165888002303065303944588646166807254949343706102
10.0	0.06261445599079616354887550937750554193164919182591864093820643159805599951120126
11.0	0.0790472183210198392841149388408077218009847381189157375737771619707978265125244
12.0	0.09693021323286455206701845403589703379614988629602792767383212314948117636845651
13.0	0.1142790505242619945458035499321661596418192543905870082672165593256161552248251
14.0	0.1360438128299741480960231110302487683007944320889573899090783135008902750876856
15.0	0.1577982740191564091569546327891827651136765648941796525240618960156996155913084
16.0	0.17912682062756988405416037391365752579433244908293721590496654002362994052544
17.0	0.2016271567939992514630942518623167776706295831899720983584161045548074398790142
18.0	0.2240247366776019627992861093513828280891342905456441303709946219820014716514274
19.0	0.2452615964400374436692908761152908911834415909704565585232442739357721212230634
20.0	0.2673662505730835167684036259568540530039594685489672354657034222660388020353659
21.0	0.2891378469588984540398741364739525437108351860833762894937621535011156069229364
22.0	0.311960201597876812439823639355279146157217029231324612130640835901065716862986
23.0	0.3346321443490635823469611926346495185024470937617048204365136034277253839782357
24.0	0.3575902266384433027830967587702796457517010505864256855212256464165765900460534
25.0	0.380289348394535440602372135859322138119303798647078172684334249455145210702492
26.0	0.403073465710934667373446113840085355679488326078779097055713365210758694524796
27.0	0.4261463707848885379018913143997501067761476301659218411337957243107026810770066
28.0	0.4488685003274546834582443830547386330300664898666286896069300503265006864883416
29.0	0.4716164668477095407305686389458962532182777120351909858356577003884123238620301
30.0	0.4947227453920965450220951281447171418116332732062385858006960266563589000563282
31.0	0.5176173095359931658870408085147711954833713522025244606089438903948702722388143
32.0	0.5408677529223672380483065072584091867001209703913900689305371267743510899214564
33.0	0.5640504423046998489186969685178293763345895700729107543304147912512628175095126
34.0	0.5874591577801049762497344977969916164638520301857497342819773371617352854912099
35.0	0.6111817081587526456634406465397646493269983346344938280469334364081910921041574
36.0	0.6344500940259678091135840494781808427192096648628958406578223230179685562964747
37.0	0.6579095962255336572417322497080169490268866761479900909644717204506751511112581
38.0	0.6814899887881634990707406443192225166166193600440005831492448645789704278106035
39.0	0.705338915718524647003344887509508057122744142653470402958499194036361384985149
40.0	0.7292414196600976227429592984032721056112846138428886847963270211316129543817531
41.0	0.7530867556467713543089601898003669363783315520955493355485139981877400633710885
42.0	0.7769844312341278751273272718611492688573983599738528720005961094695598615545356
43.0	0.8011602365224738030160571031737209681392570353926358927996302630141643409733348
44.0	0.8256359783940690083916871661949251121554977119676801418418190546250714106267494
45.0	0.8502340771251024794825129157033793877317283814531057136012215809693801862334607
46.0	0.8750343704092722674091525020078124532425430128486530422957951261791476960498656
47.0	0.8999531270791195993115599447765565274039867864326086221767041228871175060033306
48.0	0.924932814727601699543996321880036269090491318908075052250818731913369585304261
49.0	0.9501155084235305294207478933385035946006677466038426558303932399210182096774425
50.0	0.9754492186256727450088768417149043646888854743479914115117897546334532735630427
51.0	1.001020845022892662317814792968581444934754887694899467912815679937277908710164
52.0	1.026752587152500805773433081988350565016618445896512598943307444430574085405393
53.0	1.052706340831823130295688868507325103013670668617017032147348182359169477123585
54.0	1.078884869415023137080186127659507928922637584078557495992784808822981429080398
55.0	1.105332180189971109906545718295027012714541805053171304071878610464036051504492
56.0	1.131928246808466901339679166200247241855552307659254745772008503607388935805078
57.0	1.158747662231326066802490308704585375585971220702941235051453177852141007494988
58.0	1.185812903480292652184482210062613565711397023228328959086017719362591833118378
59.0	1.213069211218327292726742064937637991491619995397763444676174385647308188610982
60.0	1.240547772954767208191572810555987603233659323304752462578955763457076037405484
61.0	1.268250145023204090940121156843454198635534398951358421181591086845383988353271
62.0	1.296139439456314959481491439972566224423823649076717760674350701356549800771426
63.0	1.324276849529146274162111550891664681731086385726157160102177132721327201217447
64.0	1.352719594772125328556608924332141229426720886015678260394721810410079895117533
65.0	1.38136426358192857855517125992586172588636262543773848715145948423828609487269
66.0	1.410243836498954018759739496016500216726443203597097757169851575723093954513662
67.0	1.439380787116659046387706767480020474612577482678774322467976723876413164949775
68.0	1.468780001335062929981973760084730169111368797714593949715712125425803116153883
69.0	1.498408023018339625534360495331507563793507912293973092973047350486633834915698
70.0	1.528292380184954039180913908677767749487893806012923251705506527378602730404639
71.0	1.558441435435736366778171067032107318908059344437578551569684722881818748606152
72.0	1.588878791377139915300760890379876336827375561640934280267284122322566928898207
73.0	1.619560210448481600353040292498502831742824327955560338505803778795311834040636
74.0	1.65052487545423703079736656743010873874883537332394312938288357654131275841869
75.0	1.681740297983971928267219182606945652647137239334947255583376632569500508393458
76.0	1.713248828174366541171524584291419280627546376171102066721580908146118938484168
77.0	1.745043825662233792947524150501459962936465598335927807801058772742972038968233
78.0	1.777120677532585584781907135496920696703682496221437129189507392555917504593587
79.0	1.809474463788297308232726038459099662636420592312671962515659351300257372300144
80.0	1.842097456667789797384752859801512584799552413334660710062548963094940625496306
81.0	1.87500162276529953751064345814035287173239657588306104355100284902318675450554
82.0	1.908207971671522651668150877697490440660753558574974546127030814257389703329665
83.0	1.941700454257669451609321521150529934327896185716633386389579878522160837558927
84.0	1.975477321460822435776061436627020064625817218298356828677382022212180187405676
85.0	2.009546229672071534070584093160097807442198685139957786253023553257591232196209
86.0	2.043913391329138885710912059661754243250415674585091046115612130089001533403114
87.0	2.078589825036122990321733983101338196769064666416044893845354502682296868598705
88.0	2.113557659235147937595077910810917300564027731580334481622978740348166248105257
89.0	2.148836885974067586572926011306071449355015956376482153333824700076410931856417
90.0	2.184407784201213521574265764623417613043616336056693229123733653064097293105757
91.0	2.220292809751651586195607799331685105026802672056834501743163036594297571158402
92.0	2.256495387283776501077627399668975944177312064920087373728448460826798344024787
93.0	2.293009330632306604374414130391906749581913113112455336005125226372105242253571
94.0	2.329830242917761710507432996684332187141662023970103945258601432203684271925354
95.0	2.366978223921595578644814103856125060094137315181122372534757324450910845247306
96.0	2.404440221511031839963393573333990059762039981739954434991584604171104025710731
97.0	2.442227070750100445943668943195030009033560905712106042202214938864281213270349
98.0	2.480340481847384928002145725915352444095012426026366400903345581474076024341614
99.0	2.518791527529684089208424857084498571124041538147748909897964153334373720986257
100.0	2.557572606821195145314496681520825485899801888592157035841831873992554845063158


==> Dim/Dim_P_zrand_2_100_expj9.txt <==
# time = 2023-01-10T16:43:42.772, gitcommitid = fe006a1, P, zrand, alpha=2, d=100, m1=10, m2=10, weights=expj9
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084485388898
2.0	0.1526279981659272447890437044782769463970564317462716122306806825892083542559606
3.0	0.3598906185882553443799835873267281892942549227677562557861330614103490509162731
4.0	0.5821171885934231573024721962378827930049495442239835716632453635304410313815027
5.0	0.8152471300883284799067001249828343772602260825187248235762008136815206834410413
6.0	1.052335950855184248010085554229956023043244716279900462133643953235693089648868
7.0	1.284031208705877285852255634770060562631541850129742356857170478700024173113958
8.0	1.509706251017593676921176981802329102153599219772213172671557943542779961937313
9.0	1.726577341984618566976370907506134534184571210678481228167088295663316135533296
10.0	1.932425746304088946233561597557734358680905345612411416350155671755165250226662
11.0	2.125774500001251207432317644366393554169673950620229803389650778539605419856435
12.0	2.308681513597201748746454081628444753005306955609806589672261423557302973179257
13.0	2.479227968228464553185507265333324667500818123462217356483787468359556428777928
14.0	2.638574123629486702104655201873001548666717378773771589384158444399152684077462
15.0	2.786897507313675432201855033197150742965133593044871595756094572898889301135543
16.0	2.923049179952972042654361495891311970930585045167694751731362259510700807181385
17.0	3.049088478956915173882158490289322452138697672223582749168660465138688728947555
18.0	3.16460409547419972068206370479866982224867635231828312626218345763895735551321
19.0	3.271355638316619012882418694215951797253131681354141598037722866418071747778196
20.0	3.368797837182762764768017112666490778909599361621339394588368594392312874842357
21.0	3.458234919901216153599532144870562689937307330304249396409004781558352589836786
22.0	3.540023765906239702319717320840186515089334897398536669902257640798265716913024
23.0	3.614969885177816710399504347341616830657588744521476858002485053155427492745348
24.0	3.683505834198591425647398205324820233605614055330218575726100779901300577598732
25.0	3.745698014491378327637957195031769556338112386039295872328094876222971991550068
26.0	3.802117287080389437350487154474069669169493246757944849256244301431837016313664
27.0	3.853501588107130693278737312205794398027915473823540651580550227429091165180645
28.0	3.900137442829669335425864577135764523548299198562982387537822220059392435818141
29.0	3.942565365313756502146074933752537021003917646585788868593472633941356915198638
30.0	3.981140956705913307771401127438561285561502519066287427852197671232795081861832
31.0	4.01598720339933615075422170963600022063942952444586804955196979079610333649208
32.0	4.047483636291290998840548855743853001319044298023819622275603430050712001726841
33.0	4.075950641776871995959249824926842903687329176772000735359024829150611070825567
34.0	4.101699815270715556396376130800943133856865540739574747311547030125628337478468
35.0	4.125063987792518976401294392089681167503361219225176198270378164578868253140889
36.0	4.146093328976168193002242370376304553683939678473799104056870468727451105598616
37.0	4.165069603297372455680611797711012969721798259521061087728302647064223921013501
38.0	4.182239182553949892637871153026298211395555622099778942503291154453439673780823
39.0	4.197709002457878812162514121661746780313716043269224971805622010025250301926552
40.0	4.211728805635483109168119156578164867926560365050742907581334751757708596178426
41.0	4.224347884003840169861578529539881977356424622652140121592764507715761014104019
42.0	4.235735587244882104349395924421302985358594144833376120642910708290895437406719
43.0	4.245992921155986886556853625339896699829736934018513785843130612804033229836222
44.0	4.255221836777224418702879407210314573647850385674148196736461162681214552027073
45.0	4.263560501061340695895081262328220624311899947627990426002816433235239171134679
46.0	4.271070398488970206515496409262055064937387638756017293743621499916020718686917
47.0	4.277846350044681721901523040220033462952526016887831520530476772972537598561971
48.0	4.283940891782907104082057183297462964236169954532800415938900979717091813826027
49.0	4.289440680567152519688004082575669966835427925299393142737922727354387227580883
50.0	4.29439464927163161781892266111699787239513925163304552810794944677336104737285
51.0	4.298858491967065107291517632154162803095575396845089047546817012532106060386427
52.0	4.302873327145073231208412709844940839856879642949491912997224247174006314127991
53.0	4.306490185223754703292750795940891620652982463301667039174809340675054631187569
54.0	4.309750266048226096243137860366336479178173575317616109543827848469607442584996
55.0	4.312680247848901063342470006997524126701642998223219422284085032323499046772362
56.0	4.315323940384307626003556422480039177443979270850920138958570440958317260318324
57.0	4.317703744763828975140353095010589396088286705807444280102741657750273221671087
58.0	4.319847333724579072401275681588940957756862096717988577668667499117004545359207
59.0	4.32177486029155721547698466412731284091233722683237484470201467984162894400191
60.0	4.323512780913352255208063987800046874779262058805476179074778613393392566091011
61.0	4.325073501317239467403256170434294107708126170021760702867644650056939711054246
62.0	4.326477902002417393281636431838276322490923301509735124378751830385715905083016
63.0	4.327744511149855436744915633959202831244548276243798651891741593286005882200025
64.0	4.328883759036156686837831073103297186403017638685974980732253116865537020838693
65.0	4.32990961501343582477598894614151183090487194008028709224412726421005663247838
66.0	4.330832998466270403780485135106041007801092937388752495407729145320039938184874
67.0	4.331663897322138309461518125942903523019865990279207031357748481055858641046537
68.0	4.332411991165175507197011212954265910579429631582718055175688294397962035988048
69.0	4.333084763149253362275363869308994059488959386347506480337151329917419786112462
70.0	4.333690675641419210223461508004830746256205423238179443356690984731261131585656
71.0	4.334236058747818780092327480024482863807844394692899119588822764562302271102507
72.0	4.334726885191547047691071321723940628950742613493232793964147522342009734862768
73.0	4.335168726397193323728101995878306189114744844997281043243155991392714654670791
74.0	4.335566161554966650668702372042297724353113956595502540522985950261360308998393
75.0	4.335923979556962324486303064892525258782873085592595477690250781701250922850082
76.0	4.336246914315259056153781467633128226553660183215381826052364481817129589148291
77.0	4.336537059781395304176562631020092096426565141554256705945420889526215985318717
78.0	4.336798700607384161805929174776318487697196658143647106735228265106607997880264
79.0	4.337033390290973957533709965371629271364684200509447458267534159196676642484041
80.0	4.337244788467587876856583703450656758493024585477431042331238018777442318204106
81.0	4.337434962340767462488685916561882788839307096263754614198182488125912098355355
82.0	4.337606406174714113784033419271394343169211228050365803781969843944472796562705
83.0	4.337760421889946933055207306559382440088286513326548747201019908058608810330156
84.0	4.337899026095888624300612033247039025441793793111964487695455567036116065699683
85.0	4.338024036621897718185011142488351950087955495304863748643408254611697517237035
86.0	4.338136318776747862208658565875303743999873616502699099195189449000642728805337
87.0	4.338237363181329432879128424215758514974804102950098782276191786956909992280831
88.0	4.338328319957205539032260519890914128264190516998441335467515452048002319999986
89.0	4.338410237188626718033653081258297815371875864271372763330703947598070996723576
90.0	4.338483991269164395910432252915962237875260644276786669598172690756633654973433
91.0	4.338550378075386012525673511003844078214599591530163158217695959668750188472414
92.0	4.338610043679833026223555103838494730998454745805103674335104050549950430179634
93.0	4.338663926183684956510615862338673321651031819253151065399771137300304100234946
94.0	4.338712410198901979454257820321307481718676076575428956885869628106363080796614
95.0	4.338755944241212154014693676383371317720234933011618606366416099073757213087318
96.0	4.338795209308638381259656347557021071776991747397383929752345079423905485060943
97.0	4.338830464057665859543603788784986235479992818691325226181508846873638416027473
98.0	4.338862196251299456389745526645349466000141903807936197909135797031445499463538
99.0	4.338890714434344537705921990863100917838009360000395914980673102025957719888317
100.0	4.33891643218263595449079232523665973276473140864179883604888112647470442161431


==> Dim/Dim_P_zrand_2_100_invj2.txt <==
# time = 2023-01-10T16:10:21.976, gitcommitid = fe006a1, P, zrand, alpha=2, d=100, m1=10, m2=10, weights=invj2
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084485388898
2.0	0.09544369847121872381632627756562657407292245916809089663694601206472505827522236
3.0	0.1491721552584283951515288097365752918988941679868373337575005194687169369258485
4.0	0.1799562115256861639484998044918338975454050247948044691262966247910763804000651
5.0	0.2011977858669201047685377471007003163170746797481117570263875058503763204737698
6.0	0.2189544045539295541667222707153045981144396471246534167320496568176290951748787
7.0	0.2318541228805335964639687854310829682118360085188067989202513668293563098489198
8.0	0.2414406783618972334225630599626915558062319881100126963428076077284486421376873
9.0	0.2492592225208690470094323276412220001582084324365510541145456863777254403066209
10.0	0.2560947441896896023944962399658035881674673476023841496296263602482848793807958
11.0	0.2618883216189952232171325095973173855872428764202368806633777872196567212616495
12.0	0.2672616208357700393640779915384355611232295370682367595081279234111677069038685
13.0	0.2719175426685116928621068256204334898457246254658900298373859679719623776084731
14.0	0.2760006775702881934515008283358035046011689944302850319549011253202952106798555
15.0	0.2796300153589232325311295719875422886750583098802734214447010279308238565607177
16.0	0.2825244632004487767112382730113976376550082432477055113670634574847304141318584
17.0	0.2853041140826309515395198005909766269231799172000965997221525299759757910505577
18.0	0.2877741239017557073386009222790398088918540111554982230404154306779724404036359
19.0	0.2901358569684404738202883322047932751504236474016532704884469158331629632171261
20.0	0.2922489834148718757917961408669441655360724674001293351026850334734204282435234
21.0	0.2941680720901414719190519638165098009668437572515975142296914506850150237717416
22.0	0.2958823209610468566819926525199824449060830244203857664901345175278610437719179
23.0	0.2975616996873106027983078386577501590896898688515447817489982112451827371137825
24.0	0.2991581258575895662934770394284093012842892492743530810206654527664903417450584
25.0	0.3006247442694488174889305827533489121181639935053196930620131236581583119176696
26.0	0.3018993354145767815464040912554403924160930476240954974210625357029420273784879
27.0	0.3032215832027216372529051923584314638805675685465792856470810352865256060576395
28.0	0.3044408477230521803803634290269549612551104146270414011701925957148847766934329
29.0	0.3055853197942779519636378129432054253545285160512057669078469161685133196368865
30.0	0.3066706277149976847448140950042085752155477356675903621170567230093333986859327
31.0	0.3076305360759782230090060127820265089221524600130692898574048589509468063705745
32.0	0.3085750276472045359213420733292979867454351431091157703103705401483958054864907
33.0	0.3094117388643658372660748529293099287422056542895957349584383751883586339697299
34.0	0.3102343771734044924404994078558335967147524974908444240582329081855145232645643
35.0	0.311047514145036037386362531099519930698843134701253743512166073504971816771591
36.0	0.3117665578873883766767928274308787396614365605624523694473853855934337314071729
37.0	0.3123984641850184811762868739523511051009572818434826876707543250074687118721055
38.0	0.313039932512964970277984076917997023495458540336559372487813263214027022625194
39.0	0.3136640379604728342980711585644784716613706789545067466500475045833798769892665
40.0	0.3143053301821840327388098420208400906724634007374824348566403931856597831003219
41.0	0.3149173520258109146571185135890630810566689310455913588974196247267282526830998
42.0	0.3154936009656770135170100705068580433351366099074034749779682225583299409764819
43.0	0.3160408496569150378162814124090744656965837393008020028272707853416646227196844
44.0	0.3165236233066792625464184992171590658260001280360916631151324554579673017202838
45.0	0.317000677766791608143524854083593309137733919340768536625013270887857323171896
46.0	0.3174542775459807322572844967113198073809666575705488837763661998938403979606346
47.0	0.3179036041947566319796541277237129545182180304012646673118789591166006780780316
48.0	0.318336645913271253012571281870401094017985026850791425359346982133863345459823
49.0	0.3187552150519558947289195650039273892970091159556360857802800068779658644281726
50.0	0.3191474492800111603384324476739116440406997711756929135899961840647737150062953
51.0	0.3195494052036375222704796939018211837995812125724625213730253774001667217928097
52.0	0.3199129840448952609827484449088004315350921190779135321465270318276411538123783
53.0	0.3202840930053299560260976419073372823333039421220593817560560978121793241321557
54.0	0.3206411493710625182316565802866881857619300375341421033120175917037724102360056
55.0	0.3209680533018505308649318666308903421581383783294399297411020246377982557235377
56.0	0.3212884205482508427912573203495855114879354165769702598735274191882036089418933
57.0	0.3215938505998647626577780740102464044627133150652792058622287130342280657837678
58.0	0.3219031316471641884023525900948775514496441679066333545284997899975147139845103
59.0	0.3221967887864322353498147121071520255798975917918281129840208692656941922231865
60.0	0.3224861214966416516470290843139865798208187408575282588801048725674093557888176
61.0	0.3227646810153152000252986708842663496820675991155701890830210867603935057524977
62.0	0.3230222908898601533985813439794901277528602640959211268097986697055589583555489
63.0	0.3232778909768921577296605382861389561489036692594870446609771401596323226722783
64.0	0.3235167863894204276621817536982792235310829809822235793784646686436118583816398
65.0	0.3237522026336288102080582009910913761696101887321617715926334569515869528690376
66.0	0.3239856556361159763782019775632757412846821866889101828831683774546100696516945
67.0	0.3242128550969695311697238609341657721164408598448777309272499781471880387695415
68.0	0.3244412541962942365896836700866208374767782027276008852255696186627439833120138
69.0	0.3246493740973620649812570369876820921133240938959595654195261774979348696195939
70.0	0.3248598772619864393711771870895682511952560834087629831721171412517161974517035
71.0	0.3250587238627411441843627360129534656120284359081302318346375814731612325415827
72.0	0.3252532923166256720977535668033339389122116123263375968477812892210923223500941
73.0	0.3254395360372789142009140976243769110122848339614109893753492539478985905760548
74.0	0.3256280270339483427331968915943387150485383403152152556742217246003609097745711
75.0	0.3258066952188657941906066806075264793482581163530846644306498530998057696757128
76.0	0.3259920077177730335883751664073458210792528537274422569218626403086655456464859
77.0	0.3261656468524561530956344095147688916997840475291891725090485159720325290426284
78.0	0.3263419271711144100336202864404617862358434547339206948438288518066266610291465
79.0	0.3265006176263077455905813672127131374446538925639742720433214432001581791346269
80.0	0.3266644270697157863448608253300905245901685698165806222679331953313073715345687
81.0	0.3268215913321174103204814338340856905050016967354914369101589817769701778997029
82.0	0.3269729876318255788439669674178473303849590467732429537676682435113674311548567
83.0	0.3271251671908714960887527776872737923024631204356585530730427164502997829773574
84.0	0.3272650714580296058824349615361706512240884226672749460511475544969696688899773
85.0	0.3274118273142225690236462988981204837322416975469858138661965859707694865478201
86.0	0.3275467322089774355149160991251082484053285079923679045274558712611946036448007
87.0	0.3276839080667389539567249208763008964939639876342359468537615308257756969765931
88.0	0.3278146226555681130439889184535731080521528068460796655807219819176768765201775
89.0	0.3279451089772235157659364702389169731597329420381141213394263894507129268121905
90.0	0.3280664743823619506177172033969017203485462109850932352612653669765986796741442
91.0	0.3281946306995628965563616030687500268907544829817201828902658901202109283658321
92.0	0.3283149035213795731689697820640010390859671990991107932079439213251652053467996
93.0	0.3284363843181968839249841343717501078307222902911977583633157704281236785946217
94.0	0.3285575499285258333880747178542379252870412385417271254866069289978191032684068
95.0	0.3286674107005883227179813279096407679859571499196769510917678754086063776831336
96.0	0.3287828252029126343838909766104755015456665470069355629815276515708347519185254
97.0	0.3288916919345007119522954151690621693274338554865977845055672836331666437825098
98.0	0.3290007508951761178394754934641345034328386474352412139711967360623776842935074
99.0	0.3291036724311549723598607122148955383882702526581223445649235804687500289912374
100.0	0.3292115297292766125392386218912114103899899592107755109574834631600213407879163


==> Dim/Dim_P_zrand_2_100_invj3.txt <==
# time = 2023-01-10T16:21:17.418, gitcommitid = fe006a1, P, zrand, alpha=2, d=100, m1=10, m2=10, weights=invj3
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084485388898
2.0	0.07613212796486317187140200079356801933514809128387079244833300110034490615542678
3.0	0.1027610742058318643882559253732590997657582181971514572300460952332364764653055
4.0	0.1145711924391556484718983749734935180568341839290854084293668724801882025127721
5.0	0.1215056124531502423909946457583529878826654071264997217153128477199389230202874
6.0	0.1268176146199082017792340035233388892845410205687807795750668018148162636621372
7.0	0.1302230553403529910216477653252535861710773527798372191444452746294512984318532
8.0	0.1325408435419125934996001700998210830159474116642401268944664179003478599077751
9.0	0.1342863913954791528907596875328730466386008860159665687193514090231655627439175
10.0	0.1358131129141903834358147356884317572308701645337858704598309825248863103939813
11.0	0.1369564924726975343058784401272660384381470535239123728934997034242784672470034
12.0	0.1379266190121067757994465049858438645196892045579559828859126195862202733257221
13.0	0.1387100379666807613379413119548012998348874153979102389305203017051345722390083
14.0	0.1393382180963064158002537500844084383135940449130246317975629517051602943492116
15.0	0.1398766498837750916170792988674581476367628809017767403686109362225802714549632
16.0	0.14027947602092966453184630696105196341199415126191295858554475976278800480662
17.0	0.1406400181470293013891604878082615016025257928880889150684812550060183563972934
18.0	0.1409720233597519162192474691483460917119670772583911266147221939232163041927526
19.0	0.1412578931111369828223258038639329154387296644151588668698212384941549426549117
20.0	0.1415059202673076010569650663016642969187080748394055104844483873368030413208017
21.0	0.1417211008498584853177631817862010324963998870144120017787711389821305812515807
22.0	0.1419099346981472685885585127572552580657517439002827601377653421537587504970939
23.0	0.1420823275739934831436219267230235132126023026982927177330748770179299028717576
24.0	0.142235919948918443665377232329244045579441658637367533751457826858422428039911
25.0	0.1423725952341755569366607990356775569776081992759813051401355051493536884920254
26.0	0.1424918872075620674160992419165557872423346921433171248609168986101902127819942
27.0	0.1426052908628751842040242229336578832457549675604446946531135049558905929690738
28.0	0.1427117915113304861038052919122386738286871594533432419221799318143942351363632
29.0	0.1428034521166919071039943093076703150224607210041602618902096671570510298849393
30.0	0.1428866510323110471726160218589037920095465804039169889752803660003994501971466
31.0	0.1429599377909965894755820127155921676336919937810736633269576698293434681537831
32.0	0.1430267285788502074440251961813075211467473046565783013458502483483153627253674
33.0	0.1430873076297994971996515997784707186351517160831726951268317218924161649796759
34.0	0.1431447125538665389956426054332765349017467491492440635693478865523471373624219
35.0	0.1431976685239095678679695266301551712081342582808592530353773777296055143303057
36.0	0.1432447831790735966835930144076408702145544803234146250896612483636738067103192
37.0	0.1432864797875089299938978977741114642904139460587609973452818844901001528091893
38.0	0.1433273511072356771302703616518245033782620791243408284069900933636181557731024
39.0	0.143365655304491267684723586788299089393647732420436980081588762593340072416263
40.0	0.1434005698947804667534781974584886457218903058437075748406740025478330577241924
41.0	0.143434858730250386940138239016839982066867458021337463586439236043940338207124
42.0	0.1434669121095950175650175046637805339743630392450094495522418962093422883898931
43.0	0.1434953632623363489827700467184467805352223668528522089012678570318161289663484
44.0	0.1435221256128410404431424275327111219894651002577483978813530374572719848897251
45.0	0.1435467427462367104959866490803331588043141784646403803488812796744952158394817
46.0	0.1435692309850891515244926605397613309269523654980039131429540300145621596178277
47.0	0.1435908970743681318629228401933459148686048703770508759090815313721373236477961
48.0	0.1436116589117244797907642776026785932973059241635723419373293528095764480452052
49.0	0.1436310343354921104864646758900205817574193535723533649810677774961619983763086
50.0	0.143649332790389778582254158625007214403978252486311000729886009727891436632495
51.0	0.1436671360373811660046967633431320994729826109880649107519712263818966649632558
52.0	0.1436834246655549452660275623892454528552754228034077724028878733250922192464379
53.0	0.1436989870602392376923682124757109656382416152894771605714595122621043936154759
54.0	0.1437137231542605761746576364226317981978084675815735173107327529826163697550436
55.0	0.143727436313604775131754675011764843710801794875714723039921220355402787762013
56.0	0.1437403533017495557051135813971640368144114339067064229530278001578016503263196
57.0	0.1437524368582042295323104622413158137776486970788308089045999858248902936059113
58.0	0.1437644194465978941178989149797815386532614500800434737341040697129544688886775
59.0	0.1437754983591209526320478217982682214984737616770197701965295224106850430833201
60.0	0.1437861181452193676743554479314903130116167651000739766528824696417745387381945
61.0	0.1437963891246328388209256609310551737864890538522441680438056455887661148649829
62.0	0.1438057532505474451393255923455535365978364355975806272610244988376142616036833
63.0	0.1438150371542045502480406138629506711517055421168344433740211826170361311634822
64.0	0.1438233134376798548908208739737744752569099016950440044312844922185005631744942
65.0	0.1438315052595944879507250435883847939047271525028959957477607740188044703235922
66.0	0.1438395746123303387804077535141031959787155876015541760345893405901766258991019
67.0	0.1438471755564330719468209745035723733564215436143871765334127848129468124773585
68.0	0.143854806624756878710530975578868427189595938593994153631822636593335346130313
69.0	0.1438615292966141713653376248230227508207509260291301664714469202639393703850778
70.0	0.1438683056189869239036958978842900971209145196370099417836842742387344238329019
71.0	0.1438746406418521867772573647491311133976924076016646358919083179348112168256243
72.0	0.1438808823458711415883586154780902297845626031189300479686944834918186240555753
73.0	0.1438866458219217131476154457619008525130084063375934058998344482097028575335388
74.0	0.1438923262029963766204188021107833891538246906858650801132544241881614925923398
75.0	0.1438976111859780638916476115329282112780272866330753889389083025655647508434163
76.0	0.1439029311580307601733255216893221255614508238073432500453257118296858382455502
77.0	0.1439079357987204355607980863553265512770627339194668515880999333893818671880353
78.0	0.1439129888534121270207858753763025849303657823974210270445770404678870647464759
79.0	0.1439175818553032346179549925603843353064463098672806196418909833140045334960606
80.0	0.1439221777520695169005930380046030559721541002566630555275955988199144062504559
81.0	0.1439266765388493942934448731868402302811972518987260218059940623548190393941199
82.0	0.143930767402440275303050898214462601288535830753609112579201638053538654723109
83.0	0.1439348952671396898888268525043016510388622782064218136128602687852959867867229
84.0	0.1439386255433560356247302823784046100118007910502486567498897231962915180560012
85.0	0.1439423790165440560024319537713450753877075660458755147607250571023360289540172
86.0	0.1439459995452833902989345043863485654057224572346135870345946110169505316833124
87.0	0.1439496169810236329376183946875121127909082768273358399550666943207746134574308
88.0	0.1439529739556270993026872786376178978775780829941550012067034625992094936539583
89.0	0.1439562415083840500275480727938219837013172378897534499831620447880182755320209
90.0	0.143959249936421643239132412498681124102522144707117305735557621158757157805016
91.0	0.1439624162599294065686599903421209235748958259569963775787826433386704549586446
92.0	0.1439653546105293373008519719936082446144379522931351743354163821805110757592364
93.0	0.1439682381581813715561592427277654334142370837963073808902967633039168528571526
94.0	0.1439711332188353982781021322728089705582682718781456809332233732378103702244227
95.0	0.1439737304084639954244684058983329491755599099454119578987158515618358028667556
96.0	0.1439763783648288149572173403927943784261980769376358011752491675160063420795674
97.0	0.1439788658238025181483807315198980006121783334188896744446381860877668944523003
98.0	0.1439813415244299241270959841177091026898920135148406496907611668370825962546035
99.0	0.1439836860054007752884350505302333528540983939259928758830762972241350621818702
100.0	0.1439860921275526698269743303188561713148918049338065704240749562983173795690354


==> Dim/Dim_P_zrand_2_100_invj6.txt <==
# time = 2023-01-10T16:32:39.620, gitcommitid = fe006a1, P, zrand, alpha=2, d=100, m1=10, m2=10, weights=invj6
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084485388898
2.0	0.0436431490353733663418125295605960443656083989320149582844286367949373839587319
3.0	0.0470702666663676885587905620858127556357757266457375959263596118749895554928006
4.0	0.04790178617159359008177980688100411109441193884181176448563251079073482075809
5.0	0.0482057808209446965363486982194061908687331909085541458038552511556221788931233
6.0	0.04833590448334440101475495729362267389088234101541015195967347234350629178246613
7.0	0.04838919843472356672677833381030156082401870950951129980403161996689195652950356
8.0	0.04841540309353913694145596563638130733233015474092903673417991156034841333908887
9.0	0.0484285739293976322549582047924047111058899738854177412268621238518828054549847
10.0	0.04843577665184347138511588148299283403123840575960743676928470419575953618425167
11.0	0.04843983463667992060078816500186497940358899439115209757462487518231890173199989
12.0	0.04844224906528513212725596059174067666317942031034160722160413928078610095507319
13.0	0.04844371942445585513117504232105478826888244620803748880624526598919794843604861
14.0	0.04844465101443730225154917164204532667709124183173412114537825174436313162748389
15.0	0.04844527252867400715749617417235754957000599505689662453577696206333114621660167
16.0	0.04844568140341928910784684520859348406526980234299665596757594674960030724867557
17.0	0.04844596567857738742688246554024226012198806886926149820440889292219259545083106
18.0	0.04844618490495047593207149686929519236321184317018226895932660437942462409601996
19.0	0.04844633601546774413884716044919506251516759062710370622001492417248988858113447
20.0	0.0484464489416342942071631216562998264381740912849729003195786269460270869651764
21.0	0.04844653157554355694181729359696105636556984101571479774812843677452258373092301
22.0	0.04844659609209973978183748886341179629333819372189833476902550534406301898531447
23.0	0.04844664448123580320912138504472178460866045401819989518830664660727932982601111
24.0	0.04844668275594030045753128402186345988208541238899037857898208041072060999537688
25.0	0.04844671216949290549986078790840081896005782689372245628425780279335614813692248
26.0	0.04844673574558235791873049992649826326499966521709043023714119531317078794885764
27.0	0.04844675474465678221705360545681869915574686952866290275227697116659222609157974
28.0	0.04844677055714021488777465708632759207351753908229058252846372324626083523853705
29.0	0.04844678311191004415371445485248207157344850125568432394350499571603864824436866
30.0	0.0484467929969022499129881918379346767976813100639639232174796462043277527468558
31.0	0.04844680133011693286707751340800093589829236924937085821066272765260836307892048
32.0	0.04844680799909942763938326935163559415594170131143908027161755150438523920836516
33.0	0.04844681360971494680537485789167055633301423586563306994595292385554484528949446
34.0	0.04844681840381767046271652967396684388644146159328135099809535381816149261513919
35.0	0.04844682233332623244092003669758023200071747979218814539890326925947849609674235
36.0	0.04844682551469713118252597383814339590724383571257006235001926681798236236967034
37.0	0.04844682827779058497447971932455795902498301277480098761274745772192052474315314
38.0	0.04844683069236413476834731744343834708590555914015292590994450201666304607164276
39.0	0.04844683278742997581527793086064024143372962220218163131363581292516204473478213
40.0	0.04844683452044212441206759974181398934105893538359681715941431192541978238804363
41.0	0.04844683607731296265900672543378159527577455336668591510692514045754874113892326
42.0	0.04844683744010373554418846872627632000516996973588560715797850495255339567424216
43.0	0.04844683858446239727206247544176096380749554042412379199715423305413193971514933
44.0	0.04844683960087300569813104758528771186172262440115208581896514584421815011632332
45.0	0.04844684045435755233381732925790972935556060472256502209349688587436820908365856
46.0	0.04844684119133907886607482465262627206836914018121982500732668963128410219635956
47.0	0.04844684183635728389850010312190551458453484392991533554719155449441049838090425
48.0	0.04844684243445842598474623303477655493691197764093068849413378943633306400705436
49.0	0.04844684294412513469489396125397362220562907776962642956850298317262769697463786
50.0	0.0484468434140263700145206032104842959618291589692419608261128312111316615328892
51.0	0.04844684380771908232094985586333613259621308418194972564960467456141353676438993
52.0	0.04844684416741120474077872353014844595111868096868322860129318973039446667736012
53.0	0.0484468444915888858369290555439185791286937964204212777068400994463842516338195
54.0	0.04844684478051388651874724307618207924156489017083061270815182430224605150657881
55.0	0.04844684503784631025420893478647204449558462545913016659827772413422363335137599
56.0	0.04844684526380487371704076980476822536912523753728366859662023440603900854775251
57.0	0.04844684547278410545922132409053364709680270803940102190460067698206010729052766
58.0	0.04844684565650012595513950748363250160516192628314182135483708961638241177724361
59.0	0.0484468458228221490837628275522524932122772215713474914681542596140969754051997
60.0	0.04844684597312455341692048401861259112517192849631616731048991862224863951816723
61.0	0.04844684611325825345567561045638969833357571780882931085174750663789369140486445
62.0	0.04844684623727572055472660037529288995604561425933147484417625532384415744692973
63.0	0.04844684635286243964817201352535114587502082125053234767097726086505783864221803
64.0	0.04844684645178983990439908400338591324031588352339085849406149263159322307093265
65.0	0.04844684654676757732866355920643529699419947924550280428414010494700556809998538
66.0	0.04844684663122104992357669589281674541198280402421647251615964995877801675942773
67.0	0.04844684670728872719272645175990627275000536160710293085693373946802402631980944
68.0	0.04844684678281441058601899172008221221987985653069705057862351866089576966758039
69.0	0.0484468468478089374717435483032524241884992504700856175624259235496240491805298
70.0	0.04844684690762602675096784876772773442035280451823237959752139218856004123693506
71.0	0.04844684696413641094372436063603602516754662436170478056484643704592659117477124
72.0	0.04844684701541119063322323278875141400010032802545527259115575299584003608961353
73.0	0.04844684706169476487655528869370129257364247933345596938257654515834566337328091
74.0	0.0484468471059424749212055982576344572633797486030085575494800987724579320882797
75.0	0.04844684714520969764073159204250668947618044044281527830507836518176950334407425
76.0	0.04844684718150845383756029906360944980713721322578075947419502731301582477560683
77.0	0.04844684721614953753833330599597475788694681062702367504395673836845391242502761
78.0	0.04844684724810310498953172319997514689064545840556316836756469246157983230887082
79.0	0.04844684727675288509833333215971085965530034308777049988307748708462004571458408
80.0	0.0484468473041088838348264512512482261373267133464848934378368251864117755842635
81.0	0.04844684733073129052339122273724360392352929765903213306881744645281905898860912
82.0	0.04844684735463154484366133673002574369693319954941417399603540751190906842059175
83.0	0.04844684737658706331391519216574972365459842361740606176626165760513002113633202
84.0	0.04844684739657591373874909222681371047160461102010906800242702368830630309739662
85.0	0.04844684741567094849302789919318652799758472628636542761243215112680458627398387
86.0	0.04844684743347579359896667853906195582523972374791399181703928297144909419916725
87.0	0.0484468474507326795847112153335818206562079158010992721135190785367743783672925
88.0	0.04844684746599099151567719792840958549208907960363165792648487388143005663121977
89.0	0.04844684747982389196109063340741258042274572311598623423797553614036386442809691
90.0	0.04844684749266641554231128935777993226395127415951356616564240455794149783507799
91.0	0.04844684750548113627820977332054275873112983841550118829191189469909488027201516
92.0	0.04844684751695306824292842436409664588899242888911052955287345331705232777274915
93.0	0.04844684752787966467181688141834276501082893947363173357765540344614012343400051
94.0	0.04844684753855237302297300094979700866934855506284429971254989582717052810156542
95.0	0.04844684754806638376820830872808970204782867057648801614363339660640312908584391
96.0	0.04844684755730203440880720116646848057627895601315362072544030436031450062750534
97.0	0.04844684756579011606022677556187051735470260401188673657489993256939210339634791
98.0	0.04844684757386331357898899588960830744970868815383096077664216733951273668631477
99.0	0.04844684758126278349591292390766129360698855696323936331143638974698677458128528
100.0	0.04844684758868411903986465828721500105414056111608439669231693363815869997967873


==> Dim/Dim_P_zrand_2_100_unweighted.txt <==
# time = 2023-01-10T15:59:33.275, gitcommitid = fe006a1, P, zrand, alpha=2, d=100, m1=10, m2=10, weights=unweighted
# Dim           P
1.0	0.02551551815161512147220623736997012385858686128872148116562744220646084485388898
2.0	0.1591113026724323935815598756092859581957167654781875283988459520947804685197284
3.0	0.3983461788750720814496183960841741333031348838253571100592197686435532611940607
4.0	0.6886405290814791644226024557014641472080610880281920271230595512063541824200487
5.0	1.03510831044165735999383343631000568537280985203126018976179701179482625660851
6.0	1.43765592574178329108559665031169534689956995374395499360790933649973125545987
7.0	1.895160436328612866825150338149840322445158232066354292913050529511432816265589
8.0	2.414228538570285700275543565877048797579579609562581842329245092059057948616719
9.0	2.99784561790626060095293295839330727601205986765494596621744679854166236260449
10.0	3.651294247353560898081644939810010412226008094151193997397846219100722407889854
11.0	4.38534055725093180318180776255926582802979206474910550425398024057113413585599
12.0	5.21558457173530759234194158166795159707437654693328197763803328179562101102037
13.0	6.153718711942205819127605597944639411847259110838015831311505800088997590138844
14.0	7.217988239628754776858102464692943734567816355540680934818883820599114500771379
15.0	8.429655480375508454753806373573051900907479701534465548357194893667247794481496
16.0	9.812374979916628497004322436468858394396535135775835731697503924578415546740213
17.0	11.39515875130663905890898966243415631601029517900826893922686263255864332437851
18.0	13.21011721854510838101592988297679979056849369867710694059753620766872362195792
19.0	15.29565440227619685234353510742458253591676449293948417842278231368756917423981
20.0	17.69470412937547758989823239904345601335989701019013263976541516195574196646085
21.0	20.45755428800294638209176863169083273581128299079278026432135101112510967195284
22.0	23.64185859471658041759029123886391007075084653668451022429905079257689562570715
23.0	27.31408627875388474577462402113691587832681554854828416977218460402993543808136
24.0	31.55066093966452765086673054464401077204787424135511747662574832079124507106861
25.0	36.43972291115880470672264595996571951977859423559919746391495582569273639773741
26.0	42.0829220727242562119720841210604252896346059229087604849379273669556205270015
27.0	48.59746989564273018836297867418028896602293520441641689560425344708198383522031
28.0	56.11857943444247664094918801800811541193432055835723500119593056095425622741606
29.0	64.80230406433877181532754909437502807678787400539539327021693264880322460489244
30.0	74.82875135398755146541586995332675145642959006841947767837720481596853177443077
31.0	86.40582918058751652297013109881838443079163522086328622428632430788369132787971
32.0	99.77356129157788904674872933031139188274583932671554050325633607839838459676839
33.0	115.2090626233871808239132451645781573554420426573085757791295365948525110075101
34.0	133.0322892663928283227019068842998946041796457823428134666882441230205085481668
35.0	153.612673092245901315319344115956106576789934029036707887454375605083290709008
36.0	177.3767817501035989373910801059795570851851816418186292382629849625975220265564
37.0	204.8171626512564524944959253360530919477573442375993855904520552998681148449551
38.0	236.5025529216436450231292927108693951765476347354728629966257615803182256842553
39.0	273.0896684778045916592436874801978280781275000050309371313641266877311712962241
40.0	315.3368160476500845166539103403733121793013288381856018616129987139131853026493
41.0	364.1196104442828798296975975078254854893486125603971758068690670444608034497856
42.0	420.4491229720226248165327055794512734266174361896493122605968911141977967501847
43.0	485.4928371374271793035410620116521975469983191575803077455880971177649366245929
44.0	560.5988460575425118222657319312311194039652717381497043836618558212292278740321
45.0	647.3237931017499082412598841256618751517438515128407361905861060182751443586907
46.0	747.465134887544572083387360301878979289321627201736563391748600412579200666911
47.0	863.0983953263831606586595429802399108547032868845744762633136652089412651355473
48.0	996.6201828547879396240067842499360119185268219127415473715290776028987303329957
49.0	1150.797862430643405639528768176657613355514024116049239802375081440716066487882
50.0	1328.826911798172239674983371073929819127857131182023446743373042973627282310248
51.0	1534.397150787452939371478123679285124013178365416170872716845020196468082911232
52.0	1771.769216315182562740168632288620178916703364569112971502152078466312787681287
53.0	2045.862868104568917177362019635771539441286295958681151163208252925412070151677
54.0	2362.358955344513577927522026526680095394405339286492373136132307319702641162381
55.0	2727.817157643801488410358709938148314652402927069470946067958375162236078313821
56.0	3149.811940572918972190399452346498547639355926764261583728613938219894711229857
57.0	3637.089543600473659651275277999619963549902432899054491429047920065106932333556
58.0	4199.749254147291405231811380398179483151941001385072305484171206577688486911011
59.0	4849.452724833873447441466940355688771776186351476694673245024215019423349567927
60.0	5599.665672218459778106049338905487072441091566317089190027335127550569800215714
61.0	6465.936966459818943634738834902985161107007627606749357288838096473100365100523
62.0	7466.220896301009541986675325188499325476310452334152019584232697761992240880604
63.0	8621.249288619552099344780211410578041936914024173088165624018255039303796651381
64.0	9954.961195072301983911647348695158291731343827697137876368569135559016990817511
65.0	11494.99905149558400455644023033322371807467863411223563475786237047620392223811
66.0	13273.28159343162683368493352641125598775727856588371956472469928718307618098412
67.0	15326.66540199536744585297865909963851104793885719257481120810015464453797559188
68.0	17697.70879124300266492841032112551350922349402886340741952710518268203016890069
69.0	20435.55386932771003484140444671155895059064785447017571152302878403941044990522
70.0	23596.94505499103767833440171328224041232275364375700227430531255194016610322301
71.0	27247.40515910385735491355491511771436793977480450732885825735501973198110324306
72.0	31462.59340665487889244876909396226359391471721718198598587132679600327580356109
73.0	36329.87354547191735895741903082345974184200687348721267766670314979495269110445
74.0	41950.12454220657659966160176773975469693131041547365254034284476894581006619564
75.0	48439.83139396260389130446180857698195774050820348066743028667862932936973369233
76.0	55933.49938960880027934242352420809137160674723100506267506429012644734746204047
77.0	64586.44185861682608950427443750844170203527823555971879728792722863356714310863
78.0	74577.99918614508091646662550812439140245082078192294347567006699547843734889802
79.0	86115.25581148911066657371383156430479629678412686410044946961641123029036199833
80.0	99437.33224819344733955129429787252738352253127413886196040790185178616272973444
81.0	114820.3410819854849505599188406683788239151603963804973863399585272087841338315
82.0	132583.1096642579324829085984334732950270542891043957830963338290650338992966459
83.0	153093.7881093139817246545359111431600763245693508387698774568841552749406081199
84.0	176777.4795523439111660685360707252279546068109921175517290903819300411802693071
85.0	204125.0508124186430888843768865106085325878547814022974013060581161624658317724
86.0	235703.3060697918820788458770559493901246096344404133100066059798122163006792379
87.0	272166.7344165581911331487563457544941754750461333317640041963154618284259672877
88.0	314271.0747597225096694965547812286189289861916998454397265354670788757967228179
89.0	362888.9792220775883309282685153073338528620169426679254720203328447379918836421
90.0	419028.0996796300129945101722789730109370563538999003879374526201044564042718183
91.0	483851.9722961034511755266896961703125217082368868719466854114284835806876092453
92.0	558704.1329061733507042449334957609332385071311576331080618896758226953579651322
93.0	645135.963061471268263845764162823982801174714261865716708571974670229671531391
94.0	744938.8438748978009587857960368045637990718889725213821174314494194888890701687
95.0	860181.2840819616910316023389803791814428244657036251099471575128725189412435649
96.0	993251.7918331970679537729444496973483499741529111611882596326634319816386334424
97.0	1.146908378775948921381262917250972855601254507538294626640922810856680846034949e+06
98.0	1.324335722444262757275543625496804107289689563008378467276392670211483596776762e+06
99.0	1.529211171701265228510904362000151322352367547191144642569939333729032760737481e+06
100.0	1.765780963259017009702420440442512523194001875482284887814610009774408561909936e+06


==> Dim/Dim_P_zrand_4_100_expj9.txt <==
# time = 2023-01-10T18:00:15.504, gitcommitid = fe006a1, P, zrand, alpha=4, d=100, m1=10, m2=10, weights=expj9
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423148670541555589034888e-06
2.0	0.001222963308960929944782609875370573825138576595001198774778579028047275054598317
3.0	0.007846452979061963001683154546891623391549795403694872256831767694469399267401252
4.0	0.01449936103553492905887400221803223005400737846739650620860317116161685223217218
5.0	0.02117965152599158213435531672368261450647197779220986518632011340020709820160561
6.0	0.02871979709310045918702305096042476623805495501916089882507287699752123959456722
7.0	0.03572819611057214445050922701854892270977993083515327617756772536796799029095376
8.0	0.04335078533402042597789717675599072287740559110697102447005696788604435643918561
9.0	0.05105836869184020663623680746387241206420915056377813408397601575310240959521013
10.0	0.0582553084609335595216599614531835841175358744077272274626136825919271299778783
11.0	0.0650225538607262788155971621512789981162110439558282454459031312101365104378597
12.0	0.07386886162735860158323984209193669885154435720482654280704774325128796735186471
13.0	0.08202323846499448038413401292790586615994164438567886489861773346247848690947129
14.0	0.08962286080282796874943725350430277135374059640379720218061294429609320962483458
15.0	0.09866339964651175476306890221433055257626119069887904886782911119934305075710436
16.0	0.1050383266620527626673214219720636222614177930656971325111601191688650479215782
17.0	0.111805837665935442933621144170770548365923924388291504961455095529492116997415
18.0	0.115815362219321682272521238634105958726909051914276576098348791273763880860395
19.0	0.1214123004795132433799566395071690015989470127709184782408022535198372085531954
20.0	0.124802829087430058646620741197964356069804254121154357062888901827410386210415
21.0	0.1281311742212936796331242326509955072063037048169999144490421703571936717895254
22.0	0.131135039798997982410931477807668155414373768195482433907249304840476663560152
23.0	0.1350795580014904123576589440120874147619157306460565721478580952900965722132606
24.0	0.1391969441410809138474597967897368695409150669499942719461707807544661431748859
25.0	0.1419831461503137371386554247241985384941844616577112540402634007749410427281913
26.0	0.1439106983925773634315112994195843201913103729503019513910591131812865618067813
27.0	0.146445223085613001257280642314614580566820120563185483984999571443308240086948
28.0	0.1485093544907614289271092311167069665571904917975543815424444214147701046417138
29.0	0.1507449998686767555562715436757228292571623694498809013130889828685022270799976
30.0	0.1532520228574822659871883545015881406937148346300289936776060292615950024336057
31.0	0.155016898174862512806832907183419389543631276977752892985591978761561535800825
32.0	0.1568307223303563394651931463271144324750571225297580329108077674015294075556881
33.0	0.158026858115773310707255349027684684975757418371083143208842703487016519072971
34.0	0.159407825119897418518378038340844427235055619330155337748346672749863859553756
35.0	0.1613693928243570238663219866474807821111195823623327464865913304146033714862366
36.0	0.1625777995282116629857408804233296593456197138811493510780236952471592689979176
37.0	0.1633570920768834270931037720853124489136903696144357995478862406203103863705649
38.0	0.1642346475083728182581107429056765211118655872198872224498283366174510840203522
39.0	0.1649994216316116258345809164062449919855990311159458246014696478457786637286788
40.0	0.1661605303994368205101669192166352465746022754069337545331204652110782632327614
41.0	0.1670000624260347086193390770068601053819582111280035339092141075480975228892406
42.0	0.1676722986680501897612754212328963279261535306034038960478252968292718282341993
43.0	0.1683219987032805999641296767170011959755536885202714236185966277225734273694154
44.0	0.1687559317249543871041157078840607712701187423385322589692500026686530399348869
45.0	0.1692600282088603937874528107341290576924394985105189269878571307893012392978647
46.0	0.1697127016563314413581505319906779940239561835245187852152032330581423468869161
47.0	0.1702121667477594014847445272262267189800638430011287836938364748738034673399472
48.0	0.1706016569426301009278402755603710299357755783350299610528643360599812379062155
49.0	0.1709924840516379444121977291912784147281018188279282421720499029856228740477398
50.0	0.1712840914636479685124754640489076531719490541188221911043476978407441221246066
51.0	0.1715663284689790311924793355455368914796688962146916300568269620883194550306355
52.0	0.1718388549060303737082925203775860820721786522332964674893475795661057444301917
53.0	0.1721074867306099033323938636640191589609271526247583684373938315943029139840283
54.0	0.17238461970758824394836296009706897141774385000964315560640089400563618225416
55.0	0.1726082894932011180114739761395810623617355762630864309061362173072585586858528
56.0	0.1728215537028206222147168904760983431512726652533488071849290552481026311900936
57.0	0.1730197780699596856090518076677350301689399796832396996727897816328943060800541
58.0	0.173176089403648266183500810520347817439570905745407347394735700404773189212321
59.0	0.1733437437942347979217633356609344884573497453221410901298510428112348800239153
60.0	0.1734922902968011306514843585029595246117858330038030670076895141429827993178646
61.0	0.1736154392424482916799848448819954499792907549669222431989723817239945607210352
62.0	0.1737262507569981234451425070253443922675387523479531297685703077790508639340365
63.0	0.1738345577627441883392311168229405222096503896150892721081086590987994526411549
64.0	0.1739271549850715428243308924254399507036842834982522937926655420883420012938707
65.0	0.1740164747442181485946399178257396234257629542731625855645304560236158344468147
66.0	0.1740958001521988600856616375625128454509978740717832286893420826470167282228531
67.0	0.1741760459639843719978630703672735329926836953281255541047326437171553679896933
68.0	0.1742489926872548327325189203287004183169255161863291413968531650785373386845976
69.0	0.1743121624615425314262671557167370422486244406080353225735619132183549385493075
70.0	0.1743692671098187752609282148053671679444530527044714135938916808844496698100933
71.0	0.174416918162641176087999423016203277727846410040414449096465161836230641743551
72.0	0.1744623554050207789587979000277505785135398149608058520987070104610462682956098
73.0	0.1745043283176462092078353921776159580224378643571136245159648816543756127122228
74.0	0.1745442308572003943309159687746210340341492673608981281769354828539553570556713
75.0	0.174582162428621912778717854421351938366211957382881153225732001311830749064782
76.0	0.1746196940839952047911993175867495476811989628503695778436226988448773825533959
77.0	0.1746519777851032857159559470675699312520328596971466746340996129422799172756226
78.0	0.1746787974179572702854738261058944896284403832953332688979246893356971985760832
79.0	0.1747016508648146755817287121219181225960302111180982723816667977931274862779521
80.0	0.1747245130530868506792043129814663424637231747602155603756011890232295255212771
81.0	0.174745032974296381893041248116089720884453047334225315418292104394499334379467
82.0	0.1747641972771156748985482615662396629313075308658811784182773816714351640363193
83.0	0.1747806936429975608065182218480575063127880796539178259783605587968677766700407
84.0	0.1747952512191323490188878232815443283254473966353641016616499637310544332507144
85.0	0.174810072243504250401957489260683826185313297007787847364352785367123786385289
86.0	0.1748229092860116068728465651713926733212460120676169933387258420968088850073054
87.0	0.1748338162716348343272452425403534163696174404345154613242001101907004476809273
88.0	0.174843833180065462858764221651865234840253726764894441548306386618807897581933
89.0	0.1748535217347277271210722533705044481455325781702446293210102394691928010503605
90.0	0.1748617131689672237396342170605800483731030126339178555711414184181581938560898
91.0	0.174869212901583110378094027608802016468892586237303945506164660051845479383895
92.0	0.1748760503459311338507989536597762768352858504437868096903913163771392652281863
93.0	0.1748826467337180119912087928830137982008766164935343130729609500073163815969598
94.0	0.1748887244839883227953216077086787253535473209441221836053350038116000526887425
95.0	0.1748935358611852509435140946175777855498931141895673344218225685289293377605088
96.0	0.1748983291556597369880155387591590928372273140594387436989635055027227873739834
97.0	0.1749025020660518433722962429986777788980648285855023472050051636004935523214306
98.0	0.1749062535851154296616810901232797205745700923791660023204451395678429842324239
99.0	0.1749094463741840982750994087146936175553585845657072872277620391484482595012098
100.0	0.1749125902830673208653172271699444772215568939101690921536629104089493900358922


==> Dim/Dim_P_zrand_4_100_invj2.txt <==
# time = 2023-01-10T17:14:21.834, gitcommitid = fe006a1, P, zrand, alpha=4, d=100, m1=10, m2=10, weights=invj2
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423148670541555589034888e-06
2.0	0.0008630437724056687300346466914336107790391592482163972460023422042930565049071564
3.0	0.003882946796273705765461179127701829818518179535263931891507470729032331164687285
4.0	0.00548660180165096951715506826711681876723486210037347784414187160687033840323985
5.0	0.006354828736685841456087327474622028839613007919427271626968248836889238673913205
6.0	0.007980099576455796906228118086233688776846847187033194822685171273477093058195414
7.0	0.008839379190226320306177206440546593318124472282191216313722116117227615260135106
8.0	0.009340433620560292849760998822425985503011807097222943082966033455861039537903593
9.0	0.009781297582786658030864592197644331019655000879432239414749996369315982838297028
10.0	0.01019443753353195881341556419097574509161434424404068526309032241403174794387084
11.0	0.0105702626527855988202618114956009922569271921259076166516917555499980071677728
12.0	0.01122673507477372806558069133457484834056022661854638858827111488821191009263771
13.0	0.01222397075537076517112619121193391552520180159018164781321007601648110728065209
14.0	0.01290153596607490450210550143768732983180634971311333689025167416678434720527012
15.0	0.01376711869788356348144466286577765431417166058604547995092402228457008932993269
16.0	0.01424675236357163027817873211265978974328191456222630724371104423790170647289165
17.0	0.01483162218034585516718495316428882480355288234403076258955535232687216187034182
18.0	0.01504811487572742998639417225297980966660620027682177902581517971301137847996638
19.0	0.01560305463620298043643137616279959802190011706423035910095804798315631935313387
20.0	0.01582628751396516695660877348116604713807916711093397923639210484032905827935981
21.0	0.0159918346796292842982110815550936882060111204508460939354956102714768316617086
22.0	0.01615520829126772557140258462181246280420546762369063844668501825448275455992056
23.0	0.01648468872032761798666150595556943154353365148966654607286601866877853027446866
24.0	0.01690327668088483289458370657286559194730522941404657616309300447956791416362119
25.0	0.01723202544928371613445866691008678402107540790139551319886660486998422210401118
26.0	0.01733494440934683432672027488153105735769914009568131960103741127397161642937918
27.0	0.0176442999075314526775512871125096050108032387282510669800596524164007979007931
28.0	0.01784911737728278807788985522045642927578520225066693134709254005207320899621091
29.0	0.01811277819771583734106581803942958526665092917939804290165145273668237730850959
30.0	0.01842509454758777764047373219245025090286977662394518271237944134284449613550574
31.0	0.01861235288936538232769867687069952209214185632619093038325340078320097520032892
32.0	0.01884633494548836690675328451241226800818571659182399322403491576039554507273629
33.0	0.01901369102612344580371381934076087724193929836747747060843231052646464544524081
34.0	0.01921562491949869750238357531338851531406736654434013775321087702846327296472934
35.0	0.01953857256221209977304430420824433809880093994118058827809255495879725902689782
36.0	0.01973889751572645151293091040767964092269915895959511385618524763041910168330653
37.0	0.01981336440250175336338001701174396195462779731057775975940076179274028793054301
38.0	0.01994521752106516441989037353676126356260586131168653083363626926246584020996111
39.0	0.02007032213065909128473217973291839791602826084505074140081547412395345498408453
40.0	0.0203276235150153762848135768878446039798901780240530966592109778819591917365007
41.0	0.0205196811330974198931840143413582152600725497182629011749661406861075687116234
42.0	0.02067321731821240968967952943013129009746445980694198515124557711706344255796379
43.0	0.02084358437850377420341767784645958310854376662136495272147725352534628165099324
44.0	0.02090854243650464604104490711365763962336138922958637958621273263867391399049956
45.0	0.0210336619404178766876512965238419727441887348695235055051647938148950327190527
46.0	0.02114240266538573416456241363847720943185863791501563515061283719882650666038489
47.0	0.0212855898269535291310877694358998786951162238952988367153707201518438565916603
48.0	0.02140696195978263134933591942385627175962711165356560460357018938665402469204374
49.0	0.02153265724107162439844513277843133429207970231767707952565601698130869720319733
50.0	0.0216030292034595651188294561198592858465279327922435599624215110079390353442704
51.0	0.0216896420620004442129356226121935780512679663359222201630522987652574340374674
52.0	0.02178415411221496403888940103084435251522974292920486603007097284906135287509832
53.0	0.02188361704796598275499814167344133122027874830346891931515752355539923160551347
54.0	0.02201158480039606488132748956960366909827527939753632953673593733980685816661017
55.0	0.02210948473917727524928720820457181700695707338177932299264148878236113329939817
56.0	0.02220670090574281342602818553530258364857921174845984061554631272845643354445251
57.0	0.02229865612697677250267975258155684858919454648118326164687696033618998984634138
58.0	0.02237235528530211511562004146014497506453420691147114853073844482583256804370686
59.0	0.02247974994214011538968499864104809942680934462600714635709760674640000751675815
60.0	0.02257761091399931409319684477926188616630350191710265137538248503324948953706881
61.0	0.02264353379895329922300195080828204845510634973828959446452684916593492315271868
62.0	0.02270483603190093826028301664920255083368837612970926355049690277964576971104853
63.0	0.02278165603620591705375247418120047817780477910588009307000223435748796596773279
64.0	0.02283723173032084421595288463060924427642719168664416333795652035638082726256879
65.0	0.02289943206557842927093334942542867259309710477984506196167560815573341256939785
66.0	0.02296023470996619112642495448495484143547248207488281643962929227290340753542133
67.0	0.02302903100876816681692493604421486299121994614096016895107891312613910052016873
68.0	0.02310420658582243678020477123867489798604999285988203333057125345165172385035497
69.0	0.02316846509463573044734316012877406976336206559311894798132560128565286598226223
70.0	0.02322180865740717307125419970719191948197102391017414922328642347174893823800058
71.0	0.02326511360260859456082622974829403419541595280835013757078780568494971557733364
72.0	0.02330956567062259817091588971245309151356368174177323054385446673134363716426413
73.0	0.02335343521229597728361037254035353156384152811106905692778670796148165533215988
74.0	0.02341591477493703222223386007057804746692855023727559737301924534287299407138134
75.0	0.02346923658159398630941183018232487516990748298765134122508820347734915702337442
76.0	0.02354127011672618911354371460382843933326840134296682768825469865278844710643271
77.0	0.02360315290739911396733666215548210217817677316256148596816620395717183753337538
78.0	0.02364989077540208069718090434058007036065534908810809388684038016728083985752878
79.0	0.02368354170916528354642369647797277122583462505205983434864513254130311884334551
80.0	0.0237276593168282787315369302461831336177131550561688831781467643829473937813371
81.0	0.02377253778203843647341121505425755634134601164542816839711142843490529043050056
82.0	0.02382094295787245689594835694719218483609371485048412913594821472429185305021099
83.0	0.02386385990870347929466079164433674611243013257789250332678578915948479443247655
84.0	0.02389613841163354134127770017599066397692983076405846935409656154197221930040785
85.0	0.02395369315646484149883276482127741112288332984748075973360998858924945842407354
86.0	0.02399234251735369145150096345577504588728581365260429427541154339968452062611914
87.0	0.02403131697546848734067986045350334394071073574856390487972646349086215441633575
88.0	0.0240661546200826320039086168165402899079190903824893428140354283556648195850592
89.0	0.0241143754391222671746922995576663178978645108779478406941703157764581630105285
90.0	0.0241571740912443276096081917925280160735708963396697957317959598445904483652852
91.0	0.02419454833924327267675504738120165827930739026156871902230044984207257227361707
92.0	0.02422930738637889388213633490795666286722655310992606261237793241143716568791886
93.0	0.02427308618144761373453722514877531469231603619763474660626635228411184110341371
94.0	0.02432019447479646003031552125080432913004844389371957552716556506191897929000505
95.0	0.02434775374931172875768600772061335789094613644368519859724066619091869831647794
96.0	0.02438916190228052381364350421418662495747128287102955541643410556647569523584036
97.0	0.02443003584572293494660376464418343368332461245208017521504865346581774641685118
98.0	0.02447261976356279102406816720580706613718596618337418799354227490570591954165358
99.0	0.02449814944723991901659642350977726496554690175124621557827964697808358945435138
100.0	0.02454111666005478100751085986655115567149693250655686666710638225095263912957974


==> Dim/Dim_P_zrand_4_100_invj3.txt <==
# time = 2023-01-10T17:29:43.613, gitcommitid = fe006a1, P, zrand, alpha=4, d=100, m1=10, m2=10, weights=invj3
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423148670541555589034888e-06
2.0	0.0007109330780819663260408504278030456553007440469881409621647178565040571120800559
3.0	0.002810174386221617742090451668505396576862589131044666682754704205236883565624882
4.0	0.003612658098374198579899159557534552826392796722534067352343212484014338091517515
5.0	0.003928999088157276576639057574844932769281421848894084081721846426864190514440707
6.0	0.004757210722981588026750342193275995862089619909290632744357876498235340879158385
7.0	0.00509201467229418310516462705682399464567918974448290991591133788255145709550767
8.0	0.005236429011133039789927524865283172891053740240829572390125407692570344562779012
9.0	0.005341133377810944887509211807495019128228502184689836171444740107789410089760184
10.0	0.005437478282279689304064984880385924642145236948635603779583422644062640956086209
11.0	0.005535104651463899055159730983878957769544370766227770369537047967767965443463276
12.0	0.005718998216500532275995874348440597322707070055603925372452518535579121196569097
13.0	0.005970926420990783388250541204651016868422549342511401040272755183648504631390054
14.0	0.006139417810257291953259043648080086693743273255094543992893563117289005206430182
15.0	0.006298901547917939811262676332225268173659436979761434954138588947123325392085155
16.0	0.006384858961788430089683592723330825446413655565457716308774366532298559958297365
17.0	0.006487446882206101113195849097819372473288365400983219757580530141137539307583656
18.0	0.006559484481828880527897321768519658657760724252082305416993544788106944719476539
19.0	0.006674032292078215017993086263131040850676395454179957738661095966159612448324399
20.0	0.00672028031816574592225888964121349960363650921793267646021754210542171869789639
21.0	0.006762269739557171375904926814497772258537970209662902579200344845197208123219665
22.0	0.006799818239413915838045207917033539391095812703549605998016368439516883717824143
23.0	0.006852152166109270753020745335943246083876441535710720287805576205280993211827463
24.0	0.006912506477636388021629086945624488687331557802093494958739763197829202659226096
25.0	0.0069618490088881153378250690435558350707973781679304777229473423964313914355189
26.0	0.006986814454509967841332490505636143348644844569672202318615357566894383522767348
27.0	0.007042356094047765365446311066496007802259350877320775244853379045996199293977656
28.0	0.007077058357391487368355887028552914699264757370653161432650870020635646806895634
29.0	0.007114647132080013003128935931011771355000706363763167318326265819823276537010611
30.0	0.00715562155543502113347807718232238993138978089181565781965888114238608235098023
31.0	0.007179026097600394890933511454775546160953901748852780072811033187581975009150878
32.0	0.007212042247714245863911166866113762956319879551377423650655018908946436026395642
33.0	0.007234732794284510279203759532476022115566247457486983226758239667099940205405105
34.0	0.007260396144684812595644549186553663588836052823208856825742227565837981359954056
35.0	0.007290643484000381877622973035436297854306717765941021689247764134230971032795769
36.0	0.007311682320175644460453241429779630337149748057098815150707647730318084857536458
37.0	0.007321574324418380513423075511433553847953321469057675314344565351348923731419435
38.0	0.007336532666359709942929350931537944756992848744276080135233993777222831055963365
39.0	0.007350244622603233028675249658186300769693156748417542931750312263718612352429667
40.0	0.007375949447396203563749810605814797728596677510881833713577940844412345510838858
41.0	0.007396153915870902836545203442251064125682105243652296263200727835115704136583352
42.0	0.007412851584311563100564639563409235754282489273735272535477791067253412611936796
43.0	0.007430638455094571884603979150070883741163984443897576471645117721797679220733262
44.0	0.00743853749578173733813786066288989288854076842056960878481185979843150749916261
45.0	0.007450321263386893888459518237312825176216250111973645712305594924081786344068466
46.0	0.007460718667023342630136975879352635116731306969647186643511027364469970682217527
47.0	0.007473784184808802949421262591860494168331144965301660795187882858383180775042902
48.0	0.007486438503198028190773810547848867574307348444389022752218730559123742375787568
49.0	0.007498289726497031610614314357130126125802693560365393755966505054778637803672311
50.0	0.007505606316523705678854955325212705101712001349248097526794227615347316726680707
51.0	0.007515240225698797848579359811348941843036832512486016354842290442960412104756829
52.0	0.007523714846777718882238563800932244365673179288342172787257886917255256294194014
53.0	0.007534064718992124986871752430673970260565856869673766937802144503929296708077348
54.0	0.007544686158854552874253993453389931921683556334048104342057130156127578269885472
55.0	0.007553003452803335642525788245050736818208668535374705204561770463141257043203642
56.0	0.007560709537526613688328861836134699577083328258699393621963324964990620239951094
57.0	0.007568279871131568416204081808796924724094694754299859237887964462632750206186523
58.0	0.007575229873896671976454700418051241667395691241027539037485160137104271134046606
59.0	0.007583056938838266239537787120676385846134117863958498230692554209845518015796495
60.0	0.007590562560389961227396751669974083250636988612406435578873991885699555547293506
61.0	0.007597643173713184584479404327403683253939267121797036496785305643320371460296389
62.0	0.007602919668464273575134257489853083126572737836418996140543742237531913724040766
63.0	0.007608264115288644500340049154211827000084438722393728821781805705533412589228239
64.0	0.00761279029872818106044352434826583618284403679942718315230938573232146076601023
65.0	0.007616968403126712204007786620352492904715766578706656327339381764078126421528508
66.0	0.00762153640665994699030448607243037713118613484621563042046044585786718468916554
67.0	0.007626000509011516598593051270409526629527502881329048405103200766429860238979254
68.0	0.007631672752018715254430164442600720425764118763770699092530287995977707334924054
69.0	0.007636406272877805340404735642092181175910476363104824993227984380214915683304214
70.0	0.007640509331975453805086657543967250223747451576772362309095189416713429787948513
71.0	0.007643850184414117697556085865640444534022938774641380498014266861801491724523993
72.0	0.007647663052358028998219888398305703029329371181518559873343629549562850634410914
73.0	0.007650791070817728511688755345270013679070446947582335788945302504656079309690671
74.0	0.007655166147844650246792896177933005692208630525792808687141510088628804336531735
75.0	0.007658685320936241417237806907849598825274676482532880527828547369351419774438906
76.0	0.00766339742722876107272646563020618496558073964716473765498135034940052767167023
77.0	0.007667154799084041511320258516011831903052998527547972435620177910055100610042059
78.0	0.007670383652959933440730700157461942409200332903766857272835328855713046083760026
79.0	0.007672927593501165988743857165110995576151203105190426678851161605477293829899536
80.0	0.007676074920389930732065694000789341621557571889548480880309784076971720162337425
81.0	0.007679013894108017073194066768255277691591956856944171470302224896093611626195517
82.0	0.007682038901072201832915526382565632469310591084634488723058484906853355650602093
83.0	0.007685479277608833888351100478628171160438835882118515725716064770825146836318186
84.0	0.007687653892779207885260973973397846328424192053383156831953762562642539361926492
85.0	0.007690906834079093032699375899816675790523751774415547230693797876584855848462522
86.0	0.007693004893628639965614773265684890400339366994335320651135398956527363421072143
87.0	0.007695642411702367401699661734929720728192992345016431590192575415559693240182723
88.0	0.007698203982049175002407995694535617681993541776920659887743346941815759708832195
89.0	0.007700770861200218853872304278124332481662734947296313087411076259590652289134215
90.0	0.00770270359866877249123847506128161024276341703879692250395122653764570224581273
91.0	0.007705211925474999049547615311986461899167387678198755038956007091103662494101707
92.0	0.007707231379492193653159656105647437036738390068302832958076168331503537303254171
93.0	0.007709488743111761349878493405818213545064001063047737498681770025618546814021036
94.0	0.007711772337433131441966740292327756340857214369228051262432022344712509194524164
95.0	0.007713253048113889000154694508357294322592694676797415802095126456687902092693594
96.0	0.007715348549917356828989956964671459851828811472879892512242624610469272523176937
97.0	0.007717550221650106869598506001073491548884385739148826821577516124260352072858869
98.0	0.007719513297877595918974783100642280330348765259697685412802067230943056692160979
99.0	0.007721120888432651007127453152197196134082275489518878145844050398989573545892173
100.0	0.007723401185498486260807050517491804172242177195062558278226308772666508654112928


==> Dim/Dim_P_zrand_4_100_invj6.txt <==
# time = 2023-01-10T17:44:58.741, gitcommitid = fe006a1, P, zrand, alpha=4, d=100, m1=10, m2=10, weights=invj6
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423148670541555589034888e-06
2.0	0.0003698947891458287287856211190725584757347465512076642547335504323505036093217495
3.0	0.0009384958274008553052953115412899673642371092682333316802339637367158131427099844
4.0	0.001036872616988283065143556974396399629424961900825508132723402250125690590451961
5.0	0.001066506471222906687172636338864554947499666428048136232034282684893536032209828
6.0	0.001126800905273247290188227943964740663755943702954913438695515275967845696000852
7.0	0.001146770577719556753042563235774527461216104288105526329316210304847591705378417
8.0	0.001154692378719556508998325467239635401866435251777226566938097677596839152353939
9.0	0.001158948897985424307659823788949234695530624577878003306037746604792412238371742
10.0	0.001164239488552532142741075351758938799817083473462390186554909750274674800229055
11.0	0.001167446967407049385637922702178550781307052328079585957467767319238446018625465
12.0	0.00117060390096597416950967773299647353783351771689902334430994668344164400071528
13.0	0.001172941231853935256078916588772424613250070845665084446452165253258488407490329
14.0	0.001174233343008797558517842953922626079554480725617496453549918076067498035436028
15.0	0.001175174223233861745038095782414496964448453849407554111152040535938977932903255
16.0	0.001175639896814646676902306198575788868364060979811346275283326809226874554610499
17.0	0.001176048928992510892897684789157659994443078297030842420440378650500280822746571
18.0	0.001176474533983771868073860477736423109919322796479934952462376007984021016018365
19.0	0.001176803768356151660796728351057646397214456122293254119132701496396398910079637
20.0	0.001176996494633549086361137712024293997581232744098398456294742975186199205637184
21.0	0.001177185799042767574216570268458781686100717897220712372420286935158972911250118
22.0	0.001177334965230113376110371667631523456173891220070640124156131527828347544847241
23.0	0.001177470959493931131605416934456918549917841526622011770901085767621496512533908
24.0	0.001177566180723365889111228101707220636384072568196370503913728374464240209970055
25.0	0.001177639849310340258135336249470199899148128099004018761431175984398869134483983
26.0	0.001177698710965568573506222758254082764914435575708944351208408031207814603955584
27.0	0.001177756352895588636404557505066773227542660996284936452877165457836581746324054
28.0	0.001177807610936036516713330863202265135908151556588247094728666166725127022245285
29.0	0.001177845092871017101755994824452232027883108750646761302712119635401161596421586
30.0	0.001177875638139526867615630333064721663703981538623063321227866140216152596705931
31.0	0.001177901622996773331638154306474672946311662400378995441628392537384610576516247
32.0	0.001177920273304455307998660461571285900364266136562160974019154632446539369357782
33.0	0.001177939168461781985057491401437374456594532253391809525540173210728741940434555
34.0	0.001177955448478337537625160483060655784025089984148458252416737269802574726310541
35.0	0.00117796923937611929157117860484892472682174440371641819783646786709732849390484
36.0	0.001177980417709228947334935471973704445618299822242180419255584990032249497090335
37.0	0.001177989255160352796699741995656973124106331809648964945233983764171597809184467
38.0	0.001177997587741838500113150953764142040713268760269147467130347460597739234574727
39.0	0.001178004575274046433919371210718003930682810027243604528814675393091872723137458
40.0	0.001178010468354368450563238252756512659820307533703320447099195964938385875734339
41.0	0.001178016191276940071212224499858815581683046398092302397246263236782082859726038
42.0	0.001178021069340325397021417502341045256459933370099077307394215823332086981310808
43.0	0.001178024897166418441176505959936602906192556443302596077833219200378786428806723
44.0	0.001178028510587611588929082091683352139973241352797314460488614893827095172125667
45.0	0.001178031516454488342495027841539132717626467765870074419430837367448790384615077
46.0	0.00117803405938041492154655677300435921991581046496648084029617677088470212271889
47.0	0.001178036512697825998486293910884782316071005968781966380277378903506565477514789
48.0	0.001178038681467341866519720894064804023442810042944125367419359463024000896188072
49.0	0.001178040608006810876406903794236980217901325753531699315892000870254610610632548
50.0	0.001178042340209659088158261562883657625509989302475630741667230920000528761941401
51.0	0.001178043927146209958065934111058057748015176320692759508352103526310041249460866
52.0	0.001178045302589651226995129499241657531499062873171200402347528210154558640729657
53.0	0.001178046498196748932840392728764038265199983703211153943377511426217702052210898
54.0	0.001178047550368967281397835084190233609643170499356269753030579745001956683530068
55.0	0.001178048532449461822013955669837288258501809554922150254163071125030595291286262
56.0	0.001178049409889181150922755522544864227429911461866353370243958890817907621206598
57.0	0.001178050166555906431322803497165725929029327593869203011378480712556289409161479
58.0	0.001178050868696235781430197884282605057695668871244244435692581914044183482961534
59.0	0.001178051493140238539602708665710975951001393993831056059600390994738244318091162
60.0	0.001178052068078706037466661276164017087563729448718804975856562985697457368318141
61.0	0.001178052593268058625392765916062731312779041326388455733098411226238074177138118
62.0	0.001178053053731747630765952377181929091581801224650918085565561093382652267158813
63.0	0.001178053474059222690436469587947840378066656451463026137647694320407219095501644
64.0	0.001178053841805623453378513976830348048638304957693052258979797906420108715911018
65.0	0.00117805418908011495367573572748664688254963928405257845092056670903705505397455
66.0	0.001178054519166058683116082701761888082155068925317680002845858259277962049304248
67.0	0.001178054815928899415380742987087124824980063164283643819468306458304270896368496
68.0	0.001178055092741078826322869638452259433667895162491365282044158740439276504037337
69.0	0.001178055338091923275927411221180089452640053798012861740891823671952341452987814
70.0	0.001178055560439190476056501193150385189833487051032005204317656453867981272199714
71.0	0.001178055758341542159521213873762614354456579471637846080739698939670087205577191
72.0	0.001178055961239918485220611963379030189598993175981731550854674013119227202634652
73.0	0.0011780561363821013017008044774689508562596910977789246722528545076454129282382
74.0	0.001178056298426172629542048857178420706998130359647509294907278077036455926806492
75.0	0.001178056444721241517693477709801015389494638065966755624975155425092512813022611
76.0	0.001178056583538143295584907299299612656179135302676597282512467367424347150891727
77.0	0.001178056714058728799763102764123830200969136862953172072606540063769440546325919
78.0	0.001178056837669504322149632656187650744602530072435734609268519715936049141195566
79.0	0.001178056949004841079204734291523466200009344638141948826232899688180657255729567
80.0	0.001178057052234447180174314379501509277353543742493813201443782769089876948755081
81.0	0.001178057155011729325087147794986049881725746164267128013412969504860527321348858
82.0	0.001178057241644367928184825259289704027366243384370911347570525847968050927372898
83.0	0.001178057326545686865955077880935331869998505029367775919509447137997635204415083
84.0	0.001178057399752467832676396278568199770538916980921850506678924088374518426927315
85.0	0.001178057472593928682279477833204625787111395187924252988158462229256591127070757
86.0	0.00117805753991459463472535754757405540514929987704982464094758872987660437455093
87.0	0.001178057605551575434395435474908058145554963513068080954096197048934474445194632
88.0	0.001178057664149756186385210359594953975152428050523968336686893504522241002138353
89.0	0.001178057719648362621535113574301493378669398279402220385205800015415988032400414
90.0	0.001178057767842853056992669827702550913737670948587033673169925176164257099389742
91.0	0.001178057815815566000515880037344051192690223671700211287702229930273628496512915
92.0	0.00117805785928807091920312797829282849777903893513539126386219429712730849356297
93.0	0.001178057899176307552009307555735692703621621476389927628574890198856682733953027
94.0	0.001178057938005570731729915200512619820392273829531275013180581756616594617524611
95.0	0.00117805797301644885557046756586093328843994256918786612334675067063170293034754
96.0	0.001178058006927074992548987035400901268455729141230935024377389823326767362538939
97.0	0.001178058038959826986752771953842886651350345443075407792555163748722890556386386
98.0	0.001178058069530244293027155994069092740051263996516159977916190518570751094978988
99.0	0.001178058098367348786851860685578798648270265785348927598604359447803370944402462
100.0	0.001178058125267569088628427987509014297719709918362121418226753667830942287277841


==> Dim/Dim_P_zrand_4_100_unweighted.txt <==
# time = 2023-01-10T16:59:04.746, gitcommitid = fe006a1, P, zrand, alpha=4, d=100, m1=10, m2=10, weights=unweighted
# Dim           P
1.0	9.202143453152371190448282599476445222440566049126379588423148670541555589034888e-06
2.0	0.00126027181796689659586483775896288121310030867056686561521937044753179771518544
3.0	0.008498880728765515024063117605262158190728000061296112401830718851963646549216171
4.0	0.01651530678521063338351523458435386253183473104247963277384823348435386274532955
5.0	0.02554210196784035153368251610333245799191114973666391534028797282409303438613889
6.0	0.03629517138719420869050486980795328497669137561577964912926503311841344170619629
7.0	0.04766950051221587936037107528627082045140012481643341572628871631273029815725194
8.0	0.06157458359878609453899763699732533232290262751165377077210328345946309815993969
9.0	0.07662523008455210021793825706876069888842840641847293059722442744102335233856569
10.0	0.09187747995008637384451680692796328741517269618180505454081316375777680516287622
11.0	0.1077514065264856739007856850708439922201896761069581873136653042369641405230615
12.0	0.1291949443773294945323350787419296051032912683391314157005139577470755122578954
13.0	0.1505755115625410205583383904618548538810833777872887037967582375441128625987671
14.0	0.17184051635756695974262942558301217904072988265146482949334911691905729089119
15.0	0.1959527477043855832875093470005878797988017537234707756467639835897450306352416
16.0	0.2171123242818409939544064062022379488512075795511086538367553689623598821492073
17.0	0.2402151121295189164088472907822110930375353771062935212807502297366459441843933
18.0	0.2588344735135865443299412160245094097959226581385607863827767840015495657901664
19.0	0.2820624103071552690255596321234160199188821897294697205329762096880584220568125
20.0	0.3019215099276909235577683261029801350584196706595955462495881464262216717364556
21.0	0.322418425033189290099525687720468347084875847596337890649556446392034327565439
22.0	0.3427286674059866659927880783729081871891155154110560420840485555079661353978776
23.0	0.3668616457308730630604220194574181586627182868251683758917292305963363793111463
24.0	0.3920225773849759888576281234208850058977105736150035075332031919223735969712229
25.0	0.4141175446594585001250885449804225397156240286682197162010653813039468218890495
26.0	0.4350939939530711029387303731717028751977523334097524041109319066192403699568498
27.0	0.4586251956087778331732430898890233801660665095165060089505896287636748082671594
28.0	0.4808558256092940056451883892233078687908283255576161220107035502767335687830199
29.0	0.5044065126245397945390481983879727017923221418064092805151125684223172585649726
30.0	0.5300438841051762447223155704438787438536659452471811484052713280565814369932576
31.0	0.5535058959059940282642199843464775551621117083077318194449710994567324274517828
32.0	0.5786260349416532120526678509251059764226943058693372045755552126168219410542324
33.0	0.6012411475307612698308389961339497978534879289438796580668264052033071264487181
34.0	0.6254493538022060232322715237053121763897509881616483044367192553067932407695658
35.0	0.6537103942255409398147056656499707852345392437289925327078655040356140300588931
36.0	0.6777448794914910238570438835892689551056413574022465990763774885472952590532942
37.0	0.7003602869445046562328475703522777216189458676699784835868768320268666606532202
38.0	0.7239228125077172641328107344270259963198691109957632465881723277882696193930259
39.0	0.7474957429038906916550303455216130489801220524850600203264240402615869537432306
40.0	0.774511658127573388277595709946245598157003123385879607528619065700246704591372
41.0	0.799479394962727834854314255301145413691829759849790495450473286516310906650546
42.0	0.823348790386571214700954222713126495250083349440685015441060110926754542664234
43.0	0.8484373959796844278800500942994072245730885966737453707467335911392206391555299
44.0	0.8719254072770071120326999064389632650280745681814511351422952404368622659737893
45.0	0.8966589719732845303248685471373325447932463720593022116292369697308725679421376
46.0	0.9210251070735128922501598497303457077833930243940696016015490527456537588438857
47.0	0.9466395639822700616260282801250051813325039224838531571484844721720689500145074
48.0	0.9718049368823106264256946617055565349982310497601653584280686620514148291438169
49.0	0.9981301385147588451240163750564944931977696760884974290107995317317746169759712
50.0	1.023101874088505121303951884440458554105210235293650120879569713079807716811969
51.0	1.048750071857837460715653422965679681224310943637411361855683657519345629182888
52.0	1.074990554350805906429378741332817712062507996379779344794767029514500715420053
53.0	1.101400808681693119229531117245612996987606485793216193522512709347172404126258
54.0	1.128789134877121642415927377150351963444816721635976405015011222486819908729424
55.0	1.156298737921366737931346452368843486863849075982975389051094346017763351838377
56.0	1.183522841152513947429946753005136212719393942225922015908161433304043012511598
57.0	1.2113115412778153830631962870573173969707186868326096778820244642901042846639
58.0	1.23804583705600548728292401334243055489908132647810680795713253078044644563229
59.0	1.266133829909911887852691201279969827855811044548904862955158305395971138210753
60.0	1.294009866779951763053193057939829567159205280699694041324493281702005732012386
61.0	1.321333880385665282825698710516941095454621585164159695518283219720475629738631
62.0	1.348875922393917701995514324661426965591012742173062218292946852725774345414333
63.0	1.376981149599705813907748870239751314601835088242581489974495376183775848242587
64.0	1.405003181778380336150943322396127035276904554622556092274232490679638822644091
65.0	1.433832660212821019379329579115696697252188441724181055106935278627709670989217
66.0	1.462265192706659532797661604999075388695082240104155048227605983408399410245416
67.0	1.491249143392936752274409529611869152938119089948857821435282659585639602464883
68.0	1.52073686356804224406647629780236360039531129642274054833195264731839005372451
69.0	1.550380963201224197638053375870167469326339876897269772683730516602583493314874
70.0	1.580001896246695641504072587607486873425715651688760463017330921280222053712157
71.0	1.609590360304151539858798186371227625024475127487354203465896953244340924807631
72.0	1.63970154015536250429829394532031042344440219084849292810775943437103903188614
73.0	1.670078423117364965047607973547227711862996165888800474911103982905571687375002
74.0	1.700929851156757218480715338974052999975461527007458448609259607685709877005123
75.0	1.732015608564237969464781363378212590408398458613146011273752858948264600603454
76.0	1.763797953198807628751139532913059193412173045458617297377054437355546206156294
77.0	1.795833187682126621415713619679690997488317033908985565210073426991843576069411
78.0	1.827173799285292077020123452031902258601177337052281063039099968719999935217598
79.0	1.858603950482397311844562969837957781691285536573762426428983423251049105711243
80.0	1.890701266727920430893623758983589568468242001021433395840729625522123292530796
81.0	1.92306289326291389050109065638087974254963903831685294159016562763474520643337
82.0	1.956145110739221556580055300606882714909221293028969449948420790954818506081485
83.0	1.989075523456316870289135804603710481389931080693100953195219646589572867492097
84.0	2.021950221366210111578408096645417957737522442748223579765609614450443425196514
85.0	2.056345209565655207220985159691070257832809766457172288286621731765693859502695
86.0	2.090292203241856933896769916008923162270818981388969226660005293239230330682262
87.0	2.124690056633203650014447219399051518487777423543911941894431763233752820022769
88.0	2.159018027100427771278718707599212231857073294189286108469771554981689495513555
89.0	2.194295651809498523613267019019370115742417354220956270948775996736838762335738
90.0	2.2299891134232554825662991176775937232565781320024248367757576920634847229772
91.0	2.265248281765172708970750980218148413033891527331640654950040891338620385237896
92.0	2.300909920292048855066957795433637102313169881377538555969502877125377711509273
93.0	2.33731228312466010641506247814226248558599159105360980724038483566469301082428
94.0	2.374003496080786424250795997508565936199304880238483254984800463017197641434813
95.0	2.41041363611875584910057232393186845178340821074253392197999410579429033891731
96.0	2.447536119167295324528978266177700906114988107516073744849444730528050907872062
97.0	2.485078697881495151139684167367080162407057827669202531664652926139358296151691
98.0	2.52293756418984655327330889026875379912790649938150066691603067592263553203993
99.0	2.56060510924640182213729216069975023455952415383696267296234296398742075715507
100.0	2.59905589018079348326173700197266221954453669291957235904846475336346037864564


==> Dim/Dim_S_zPcbc_2_100_expj9.txt <==
# time = 2023-01-10T16:43:42.707, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=expj9
# Dim           S
1.0	0.04393514816648919961907153346041796541661302800158629814165354865645064265556418
2.0	0.08609152160071892152938620518010318244293349556303009746035132586857867217115333
3.0	0.1463744911660648490289117338241484629415208567844613807587128884574168049225357
4.0	0.2123032209645924316297655764236740736783496674677716698379156145436603622691848
5.0	0.2773618563411617796229263227019053849608901930009846695291247873802453881916037
6.0	0.3393851954748742560029956625585384065956993659018195912946645405559343968440108
7.0	0.4026708670598741085355040933483061773865556343978491267241444836800189520890148
8.0	0.4596099434670350151347153403493707852818214861046217242722473318299460210910814
9.0	0.5129158891334404269362588384252356412853642150300676494207842527128449947613024
10.0	0.5626387832881677693418022192495068012795996067094379085612892620437986409839533
11.0	0.6095476991965676536168807716198141160761263527516709465580102603152177368160417
12.0	0.6537336799616504291096570992851963721217032076338971022717545845519300571206397
13.0	0.6939923657211249012120061061330350683729820210869255760254344138885333082757585
14.0	0.7318360231511814978985491144197293106449514905063777556956592474801544130252768
15.0	0.7664906827506682958105057278326903809284318673739906421890197137804222258768513
16.0	0.7986502812855088141721341756438807057923164514565487450616927183518684981483318
17.0	0.8283813779737915945682256466374210594833034572785959649226018932750545085864194
18.0	0.8556851599524576133553294959058813770902404247250472951964705442639249794304095
19.0	0.8808840845324336754932290801644380851253333496397783273337734023152580576996339
20.0	0.9040200176743392842712291999173682499818469917848771690387735634105257167543172
21.0	0.9252399863575341251448527044774084228645960830683538664962145008661150285986225
22.0	0.9446536156968037566783892172834871951906004172430323200613269980172928378474342
23.0	0.9624000529672198384434804234465173614779513713068808139003697433320387779271658
24.0	0.9785144721462787166264051308656289999009261671343596492056645239463052514405185
25.0	0.9932605164129350794575921448981744267644252459613577767579653359105765395916851
26.0	1.0066489288228725783213992138484154431294733257940128178875192372584622310865
27.0	1.018835120051312195440288432710683228216229961048912603974406953333475438924817
28.0	1.029893957052043443634036078869495165545119849590006830947940688910692257866929
29.0	1.039928482920145463041305722178826212355764437309016253272102860080800400283803
30.0	1.04904272585859546177699171160467249900154088327542896675410198935166366302336
31.0	1.057304577556333680329646461947763707165398754795335137368736720086293763087591
32.0	1.064778123859605022167602484677412245156575672624630258461558682140575889885461
33.0	1.071549502337923966284891735772211056444877585643474718224730410996729666736273
34.0	1.077653335339105665501872105117479322741020414327676775558318052731017758408773
35.0	1.083183729723461894098423557173715048354958793930722926393241010789900817365764
36.0	1.088176500666199352278347608058011061792760540081513288021491458592807935800033
37.0	1.092682149163691769734464017616711982627588945800614892713097152111044261411878
38.0	1.096753775565885330187006681313393315677004630590563683561790147332589391836404
39.0	1.100434648938379742850934145925181862673039170753029050996957966653087786248916
40.0	1.103747491778062980213484949007768991374778763031765133553625181269084204317973
41.0	1.106736652262073155405097141187829331123073628042661857304216092665244326841353
42.0	1.10943717529194225816771505089323149732211057172301796229062784748183394287468
43.0	1.111876571362657130424290008439676912309222470572351635165044961198422606445917
44.0	1.114069378969389630874352486869764333049945522917761253231984248833623794308155
45.0	1.11605892002445981883955638295751869277763437612840127554999999156172800037603
46.0	1.117847074334735828015941244757852006301293053741700776897693932476559417045816
47.0	1.119452529070632959089704577514130540306508597858322931455694875900487136447891
48.0	1.120901028709196445291590076989135358744236150790652784887715521979593534484917
49.0	1.122216530113334154438597894093224995241004693660495235186416435116432781347111
50.0	1.123389969647276503321234138956812103690317288317042335311438871728541568783336
51.0	1.12445948401103015786236067949502130603482872773490780621002590205443866054929
52.0	1.12541782740130862540766505814026663287264772294125991182088095873365578011013
53.0	1.126286673285401477696701916209243491163945546895774132377553948149194638784929
54.0	1.127060026064527263095911902727326777076896084966932759029420914001857628727777
55.0	1.12776546929156772559405144752380663267795312462109677975372837778104233976066
56.0	1.128401326134464105546854665656973160149586371543590181423830226905339799698957
57.0	1.128974371025986169035799441489591536460853930371520862895084450628594296957217
58.0	1.129490736554615069599652256685368390226989288066379410936284313165622239092185
59.0	1.129951232302933708211198273182986731225287882000269514280033911383526364786415
60.0	1.130370059375719158349685706815681305862505918391018546004765331366287091314132
61.0	1.130747334360985604608409906854151926663731676436245083405926244806376696583342
62.0	1.131087149202204583399400469304311878509505606377269306164008374769054090454867
63.0	1.131393198790726506142104266236077811752725168890561571160863684903166693005142
64.0	1.131668818330769453927720322520797879314557273753048505357554771088361107483769
65.0	1.131917017421612760757645234478929400223161736687239960860805239371412449195152
66.0	1.132140511096593696574964113828399326516475123947140643942982909843325030118378
67.0	1.132341748052074074062107329903761874581978633072239080583024181782519886706826
68.0	1.132522936290238324055812543103015694029924811326924256803231201867640949961085
69.0	1.132686066388412546241203190501676809128285543067998573513367119383730056665889
70.0	1.13283293259531060114185504852588906154777567554073478453690451438838408642637
71.0	1.132965151941779960084243463833131781944458263303116608054072337301896799110528
72.0	1.133084181540649123888345294022445435541898367848009194205052236691070390290138
73.0	1.133191334237467808355149325024694772292417948452681762528714676444715830654181
74.0	1.133287792761490977876621008948726753828159146290750378564485144764824880616291
75.0	1.133374622514331573701991030032480950186484448167824820330644033265047175395103
76.0	1.133452783122387157736946629504291886488136515811851018888865615835892705412629
77.0	1.133523138868487271821827523290485962885516359589627268256582832441716047323066
78.0	1.133586468108237262336053708539665724944093592513141301716720252591706582581315
79.0	1.133643471767255878473357771476676090317568029839147012844433717023615730294418
80.0	1.133694781006908214135358407271250746398833947475741497230738945488325691269846
81.0	1.133740964138201925858054939283887228447301867566877611040908837356622743679759
82.0	1.13378253285621522586466700476223286461394833258944596088614520398658559473037
83.0	1.133819947860727317340027182721489479453644077088066136344378475852862616346682
84.0	1.133853623922590353140282300406803328359179973361743438401696720702588285557245
85.0	1.133883934449780012403305818715526140875472773133946624035129021716744051986268
86.0	1.133911215601952540696703086490933004473412569345026416808621923288306219568893
87.0	1.133935769997683294075085606599558973347160180475055414668052783726646554243565
88.0	1.133957870054330290672372742714778184218613178654219809873287302189909136428812
89.0	1.133977760996622326475283500801828715597260483648578124893232372258695226667586
90.0	1.133995663566582915369922080745043371610674579539632325499871570482696537549199
91.0	1.134011776464238609306557547127774378366133869332174827374448087074964311788806
92.0	1.134026278545695031503317796104870743773419500191200371068737359266889773527961
93.0	1.134039330802570059951593330991136117037438229415060839772552701986712181666494
94.0	1.134051078144426802013210299482247688920901942950328876119335151286511790021763
95.0	1.134061651003726941680838115587710985471509060694601420055447175360075715933128
96.0	1.13407116678090714377474502129885784607488822865816817219135735607449738491877
97.0	1.134079731145448582942165900905762910611291859238640078866453703657343379917829
98.0	1.134087439207245043357365565056816165099012752305129642254573232475851335097199
99.0	1.134094376571162612427625859196319828670595558483974873680757252966398753194562
100.0	1.134100620286409361223651560851068320277546756142335579687697751841101096499622


==> Dim/Dim_S_zPcbc_2_100_invj2.txt <==
# time = 2023-01-10T16:10:21.864, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=invj2
# Dim           S
1.0	0.04293143335184964898982546423078928663349994908953108719354430861287408526851416
2.0	0.06189767739543649454733987666576112263782316358447594518485309650128398245301295
3.0	0.07453642747045915929141603018301951167686543967968811383634397273257947514686214
4.0	0.08242661130817118959572942692556548195175577984095005680174627038269952957612076
5.0	0.0906300106384286866773488123708950500702988864146349673413482098557206131298599
6.0	0.0955018509606985737211541636971789801123868908457322340071656981369233271420005
7.0	0.0988691248497730178043111843326568145065392474840435905375817437423906369646842
8.0	0.1011510419904258727162350128563877775576554869024398167003827127774649159410116
9.0	0.1026592756322220152385755201649127646790177143793590744666949994045047756666774
10.0	0.1039863966672370629627569484213134901422227998863686554119376298644381988104837
11.0	0.105177330457201166744084823854251833693332785455408175068696057712955409250543
12.0	0.1064251725319824897193512517484780672942526558101805118891229923412538185693387
13.0	0.1084632930678224572793194762852747382582903883978027156362722528654510765567388
14.0	0.1159184360253130518990335988241808076113846566911836362832081970816151344884695
15.0	0.1166115628198913818049882952568199241572536910100425190945760999855105922862062
16.0	0.1170814361562921354619252030217813722944258991769477907110341424303950646087456
17.0	0.1175042478909251798964034201694716059296308610959550555152665166515553543449591
18.0	0.1179283022209613194564106894763497175437666814399349128839862068896706913797174
19.0	0.1183419222289404636482150467450205604581054562887877387638026063193760637815258
20.0	0.119011479394530176876789959924499576147776321356089525454229333043611899592361
21.0	0.1193623443733913873416610652399565535646053952971658436624571337105123986404907
22.0	0.1196453399472662992724719998562393327578859490775932534542106056804561652222224
23.0	0.1198990205141974473427144054927196904010428891180656490197249454052026183095286
24.0	0.1201266263130804603704707750645697801495938757120118391005684872962425691134252
25.0	0.1204212388455475725599801690737155750568438635204177308099154220855947351414191
26.0	0.1206453790482748543307123601775726103322033862817913982058010208022607140817706
27.0	0.1208532919268944432276301791852264220286460139440226698919571599254592812954038
28.0	0.1210536363095485388740244083158162938805608665037835564126916402912253545329563
29.0	0.1212226665914810354487844577135305698522414909741593403132699451308985158161891
30.0	0.121408787250339048174233965172256983194799191335426082640913103013007534685107
31.0	0.1217181802536001892047242491532310439254727598901760969483533864287683908176978
32.0	0.1218669049086691086033028717094090155347235565744219558851579566579762867117919
33.0	0.1220010323386621031465965217950525441110225839366947356669625266718566233223184
34.0	0.1221213149269436412434201249897338927571210923587583412670003545542645373221383
35.0	0.1222392300477537600735017359213311990399069081584439793332432449834646001999399
36.0	0.1223548591555657449250795309017556141996892195926772326207023611074767116135775
37.0	0.1226318128909581816788846180039178901347107460850229735193288646837559772455188
38.0	0.1227515805777226394012864015974463402451815921878502552165128484645757812037807
39.0	0.1228446313625118275295033155496382239600414305600725108041370486087239812705158
40.0	0.1229285933482968955767380029128767090000944324451804639436754208761390772892198
41.0	0.1230174626116626859974534737661147886251830411111658492446915653078323652477899
42.0	0.1232585582720767845940960556631286274772480350583658007461995660101877840864975
43.0	0.1233370824484461762561232735551294917170876430928041031821554830329790555031323
44.0	0.1234067443459450677828874435278907164130675261587556713812962881929464563531481
45.0	0.1234796671004178964495644286083435966337481341150143184150042810030811128720867
46.0	0.123568001290670434288235565362916562947073818693313405083158194209938142883815
47.0	0.1236622039306461590281607144651556118800872787887791545909368439698137070994248
48.0	0.1237195774103200456815284080257119623896559107915520816063973879745142162508156
49.0	0.1238256249424116247924502332581849998578663930197481292705691481176956660987275
50.0	0.12393824875443134530893336440826126832377734722613650278914365358967784964331
51.0	0.1240796095635124190327397996586964274743059096552940180962048802418973728677436
52.0	0.1241426112616244672799512704050340232123915876633397757208572197603217036823608
53.0	0.1242178768392495495642155553979793977855746227342764143607572017176357339125235
54.0	0.1242771449214401978711522447332228004007114179465915821561569572741485555010588
55.0	0.1247506471239663923078107299894246885754807500128546823123156630708177059444183
56.0	0.1248012616862706346976964155788319481595355928433712256329739588072555988861096
57.0	0.1248497914009043077211374474243270533055405047144878800669305451642086933081477
58.0	0.1248908784886834267425051009590832488254131480884526648872099322672511645843537
59.0	0.1249355341707103174466476586815288562793485493389098157400594176974031588193496
60.0	0.124977458665619250880112510367364800415116978552716097611883745300252318075146
61.0	0.1250143000471981337910711501905125174522395932574784497331531212600807745729149
62.0	0.1250621987660730906678076255852700443818593129957437117688683682207234859022495
63.0	0.125097432764430979418127681836390354103274329702664265404969358069146247892902
64.0	0.1251346611087350157975089338500433908836486006638520114428031971850784164012258
65.0	0.125167772313053095155715402132941015614922751684130128034265465594403375471099
66.0	0.1252051075356180914031819728567560726681579207146622523451565103525661259649079
67.0	0.1252406788536562942213211843540126691114283007332256448720481697385623442072782
68.0	0.1252731852498449227276692927451355853128436035224061330668958860817252022313174
69.0	0.1253041495134525228123337476203287150804320328461759174873348939709762883438826
70.0	0.1253343106397358846182846225100499914850513123334035356219861089713146647217154
71.0	0.125379963277747929807188941447163476037589201667560717338492683962289108027722
72.0	0.125413525422513535338934511157029604286941764271912994605819724529121861478246
73.0	0.1254534234163152120938736261576483589855531576197994356440391730432994764317218
74.0	0.1254848789466936892875268237358181331918924333174409841420582625411407549699723
75.0	0.1255169771921365525594782150759139526993475405265856810139086642014023387596254
76.0	0.1255496323989498702308696185980829527823613040684203409749549907609384997181381
77.0	0.1255827663704650231704750954484802430412557735315894072487700153786501539858927
78.0	0.1256163077947926437949578514612917938843425565432400955787147068952291816221725
79.0	0.1256501916364076425546842045923881970445926552495515068927583206501627471122564
80.0	0.1256843585850446163508791915074223688823141461851820477609655334188200356580308
81.0	0.1257187545560970529835387384644796999901914498254681644690712357829235751171961
82.0	0.1257533302373445895784309418723205847537772212894418907437799261011728016385132
83.0	0.125788040677390412332151222259337759197363131402739978114023846154228746202294
84.0	0.1258228449116846357261525420062167650649163012898017966682868340839506028987096
85.0	0.1258577056224469600066493692769322438303218440583204765344873117177381330146872
86.0	0.1258925888291898705229373765770929908853932936887575855239183465513159779529598
87.0	0.1259274636068880438955599344126362768989705732452609187344370923020634172487077
88.0	0.1259623018291456485413630557588716842680024222953814661175590224343085090088974
89.0	0.1259970779339854059947308380111183509877316925267556631470562302144064698948739
90.0	0.126031768710125585503920328369632520813614491457729187981197557581975188185637
91.0	0.1260663531018270173727778004288283245956692226393988299266754060963500197553577
92.0	0.1261008120305847828729805526174314650815349391076954860506636353267090635649893
93.0	0.1261351282321111502570918929249173378782064093980022637850620246823535265167392
94.0	0.1261692861072099326475281355446593484840085446522740050360858945540870707845794
95.0	0.1262032715852798160382357146369740215667777299753415368932394022571486165899776
96.0	0.126237071999307168305852112716813062032227860479330889316496998007170823370792
97.0	0.1262706759713190003683533416468312435423710762652781016502506022272577111000629
98.0	0.1263040733073655262590191278021949314769026339633460772686774282601165407006776
99.0	0.1263372549011904116355729340484281021381896192559703914188643379694645134262397
100.0	0.1263702126458264162356222423295096398654504251925251291213879110132433112982881


==> Dim/Dim_S_zPcbc_2_100_invj3.txt <==
# time = 2023-01-10T16:21:17.342, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=invj3
# Dim           S
1.0	0.04291594807889030184367495320680909888835413511911242358083879245391639011858922
2.0	0.05453966941943210987544664506563795671046558997876236213407820371046434349378804
3.0	0.05933774935708742760290835094853631715870404989471609343649953317118540663858098
4.0	0.06160047573452926871735979519969531180543856527483068495166184259778525733172351
5.0	0.0627278268104654952641204170784919519259343988228856376089404846097283774058465
6.0	0.06389562524667237756288249218607888890894400363964237707212261024919441971601363
7.0	0.06710584891330444292137984171012005873909309417356736795695075124447338829807381
8.0	0.06743259606662498976090292319552749840984440910927039738532834763917917366758289
9.0	0.06780290899933896501865177957836660871735962789676205525122214342744866363980363
10.0	0.0679533623560989520917095613235867141928529313837663961544648263660638365708192
11.0	0.06836555182996826419511112750135911850911103365157587781175127450397372951561666
12.0	0.06845532359691642100588106204354020830990737244052525924147101150732117637154326
13.0	0.06855472550229739655555089176488587851951594275642690533228618410181800790563003
14.0	0.06865346824199481341748067984888794110731394954955472588412639930236817403365045
15.0	0.07664518542980755084480556697524967552364119690223658041767053138696277486757655
16.0	0.07669296038335808013681292558537084451690219631599590971865397155077953325468013
17.0	0.07673476014950949452346900284242360667446583317680687067460054118897045898491487
18.0	0.0767542602352296312762674459610869129375015812171476083028492272021788195993261
19.0	0.07677830905491047856747311373454857371408812862604321236035092530194646318293291
20.0	0.07679995549142080043601492575501643392722784058222667182574687848915207690714644
21.0	0.07682035357761743201279686688526972936781726506014331723605268860431384087638255
22.0	0.076841424575624484793356068238333138886325390524728059770455631817041700755441
23.0	0.07685562039827297954900413404431914656929016930907715848250757349643206484554493
24.0	0.07687019895550909975241552173018967172290457200207633551714448658233435968446179
25.0	0.07714369565015835476177775205886975309015312732914635652659339757653824512563611
26.0	0.07715190208018644993672234269657758289985859497870748235693223971902720458353162
27.0	0.07715767617259174378567938053582768929224365451470288169255745652512743440680923
28.0	0.07717250628814893067914141933261095196561359146467990433615598510437760842958343
29.0	0.07717826997317368652163219001524025621254971403021004859957849117947221814413969
30.0	0.07718297520184345406676848254717122674791458777028512082069904708197031281901973
31.0	0.07718719216932853600220991855364068147130401727500939870110026962568622598321453
32.0	0.07719121863786109284849953550318022645425056251905929936374066320876589031060219
33.0	0.07719590763471251172110915910939076164099688841210329901823538979135897267633287
34.0	0.0771993253584094794873739290892845229213603292379124365280178097615256043278539
35.0	0.07720257531884027130915731950222647618622901198874789897115960987765850709236678
36.0	0.07720566033948478042724736132168984302981564557288254421438700933982543190797298
37.0	0.07720858521426478487442168531524226743116014321679101334842044267616947265743603
38.0	0.07721135599711201416506319431578151663796738759687773858732745524606551573726038
39.0	0.07721397949480099302216972829633052570142635886218608580882039615910687702250973
40.0	0.07721646290659250939534701706873992902988102228412709936205555836016421976638953
41.0	0.07721881357020512924868254356187979879063748378569902647138383435492952629819469
42.0	0.07722103878492933603082936184121954272147572122736014945801835438441564088443727
43.0	0.07722314569074377305711148748350864499092771799824815840396515135567796675051969
44.0	0.07722514118805773663727751064868704604571699920561972666119594404027466182775958
45.0	0.07722703188685847483825172969092242654830740957219302679089390816327282152062315
46.0	0.07722882407705143928481335194217281957349218828228955040976534023249852824052393
47.0	0.07723052371397219988686649503632200138876882474158879478574148184367858034963135
48.0	0.077232136414649903424339714384719182409334934211760567766025850022020345246284
49.0	0.07723366746157687992587479008568931804442746685540813596228358449051989650673709
50.0	0.07723512181160361783356334511833254263088034528967816072718946154075785010055513
51.0	0.0772365041082163970598806605875836715857236921894053908149338069512169049516256
52.0	0.07723781869592673008961528025879693345304966353384404161615679416056434481050731
53.0	0.07723906963585121723280526764537435291061897710909194939488620635866410243337017
54.0	0.07724026072181942224151921488704291651252223595202745930081962284147752415800022
55.0	0.07724139549653932738152141993844705967438362858275616923509066097589547727471799
56.0	0.07724247726749205523827497971768540672779895967757252686153163997764918923636665
57.0	0.07724350912233256793504073327675102251204461021603174271388610179685555735246427
58.0	0.07724449394365040048737129593672267709573179162288271203469807036645704736498846
59.0	0.07724543442300116316028063203503131146441024235091768772993320444304111410210431
60.0	0.0772463330741607843845955927041570115598337576937146834094966406582838636516934
61.0	0.07724719224558416773957416983773073267791839509564317661591830191634985717561995
62.0	0.07724801413207103014497336386384722639903693361058386514690615510057242657292899
63.0	0.07724880078565636964276777215396296394157084527299081038166839138255318320561814
64.0	0.07724955412575292990804888505328364480709434852171829399653119875269357046726805
65.0	0.07725027594857942564912276312873998385975417745621495004832078133488151523063119
66.0	0.0772509679359121016883972814828861886383009781270272172324637196280294445519559
67.0	0.07725163166319912070446128270799764046160500748141356429443760177761614993021743
68.0	0.07725226860707783779571650154834951628532316915604688322837461296102159895051568
69.0	0.07725288015233461983336536304719757136111046657190826796031770125436135627357539
70.0	0.07725346759834579999774419127762669402177935555869137174746264796173993001556094
71.0	0.07725403216503684354114251045556444263761535573576493699686411243185645901909233
72.0	0.07725457499839500324918953800599848550041575399359316233749354905977302029274277
73.0	0.07725509717556878268118165589750112099657197327486964159476328707099292127397539
74.0	0.07725559970958548983581088667114803680068701098893829001213605394403114458200591
75.0	0.07725608355371611657173874771966739089193974905965391760559283612559803623869329
76.0	0.07725654960551476453461487681447556212024301180627350592096538890650161373869059
77.0	0.07725699871055788721500185496470849158081574963556282618929295506558423249492681
78.0	0.07725743166590675040498228828466548494810427874408421636900043590034031066622091
79.0	0.07725784922331474233893078441115357898519840578300657588604240302877251697346104
80.0	0.07725825209219949711749262072053993922329159939948117997352324217325867926724309
81.0	0.07725864094239823340506812344471493485643153148771941973004343096758077736423155
82.0	0.07725901640672325467055137486343159840090260326217154164063994117180361257997248
83.0	0.07725937908333320512988594668483470462583642377620242063945806512566501385012243
84.0	0.07725972953793442334232048461694021254110159515396144280409455088398711153586801
85.0	0.07726006830582557847536800971657749546347582732020224207022476925116578274442062
86.0	0.07726039589379770739045618664426910937742628339435806415689132075736792696478162
87.0	0.07726071278190078842627711149595658180303959748624615161024463653888588920240894
88.0	0.07726101942508708449151981324332777420338784753999649332672819723327291398082894
89.0	0.07726131625474065829319046871949885710404629039784341291375415238509616326324653
90.0	0.0772616036801017008385033180772580335137518008956037728861444661189045600180336
91.0	0.0772618820895936155886171185072056438401713565838455786356321982591522777279985
92.0	0.07726215185206015989908245734861960467014979772963622807831234218843384397385803
93.0	0.07726241331791935802395250245120707438425286781592472852851965372530059179272224
94.0	0.07726266682024036165051085956522887956997937597605940819477422960460146330201035
95.0	0.07726291267574894062743941555655706863187153532854930218872471045649826602401161
96.0	0.07726315118576683450004140247111498441547218004973531906632729528449710831162194
97.0	0.07726338263708978120288445949236045449363260694712068344731401487275109720706501
98.0	0.07726360730280865958370056464899871906867235627408622497507764862007505371790355
99.0	0.07726382544307783439886456510227827470752888773425404283066147678096518397467554
100.0	0.07726403730583447332678650088795162087833634025886567146246772016681957257488074


==> Dim/Dim_S_zPcbc_2_100_invj6.txt <==
# time = 2023-01-10T16:32:39.534, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=invj6
# Dim           S
1.0	0.04291187263008094004543113473147326678150366944867306093698363468628755339983655
2.0	0.04564346061232461920305925219167026090572761435291080272841172449375472354503588
3.0	0.04647333422380484743964902976003768130676851831447235856158235946911473280237271
4.0	0.04655001806198216043290670236691848987423782884033255300153482661043782836031164
5.0	0.04656295254753559442030318494394505034742554552523314610583226406955336443231315
6.0	0.04656641885541301085882384277187570480702334737529196762804170111432887717857624
7.0	0.04656826454310189870982962459436198530064736231824499703096013235784333315141129
8.0	0.04664025108546456746172580697749946486280881783988631555328546675384321717382827
9.0	0.04667564405202232380715499604005028545086176666079289023727693333548458268837716
10.0	0.04669442232950550075855649745010191559833302840184947928082828611165110547156672
11.0	0.04670501269789573665788990228132055199584955019109852704496740462626053235339439
12.0	0.04671129265010315858842285363593937152527610242888664801758248850408267693143756
13.0	0.04671517638023660129290767007218677983081618481866242180573400492424733491642463
14.0	0.04671766556113603362251219322108911835759713741077069320020708456484256751788239
15.0	0.04671931077469564186032415254310054311168498956351391736486484393035412965526129
16.0	0.04672042767210427369192004309911335103194013918570814787226872007751052017530686
17.0	0.04672120394516668141671185359093457580280133846386721670578466965542750512474775
18.0	0.04672175482311288733819714291627382323551122711381072313905857852530109957327259
19.0	0.04672215307349403740851968916517669837384734104089713079917622282968522511179031
20.0	0.04672244581792878307087459217377338338624401188641237857921664193325363244777393
21.0	0.0467226642649146733991021972940370705302564701336199324192254971861570417289898
22.0	0.04672282950698876423787650916324460211435018558912359348231919020201508290626275
23.0	0.04672295606388773618780188732385520389750855028482353358202986298938131342646736
24.0	0.04672305409916970605983459438850321349219129384215068766973424317668867690638829
25.0	0.04672313083663935489792232251500329762422103993860981831985817257641321353687245
26.0	0.04672319148312091939950371592690356475516276603832894621389905254835625858233032
27.0	0.04672323984037832888916305340096418083757813108625368185245076900260809839492593
28.0	0.04672327871757101954904866812184293214528614903276837403899851017218086242757129
29.0	0.04672331021348100491987611074234502515185649120691827260003842155182837986669486
30.0	0.0467233359123409672831255903369089917956192358578940413315493526844448008189876
31.0	0.04672335702148385325223294593060790052805215185504971918746817502803354804929978
32.0	0.04672337446927198582793409833592564396784902739485317046741235891716355967698459
33.0	0.04672338897555625827336580402948517534825317327174143635504760151527703062013383
34.0	0.0467234011029077743062684413770552769578807755739360243787071748952932765756303
35.0	0.04672341129423871690137799768769344080759986076268281772534825319624025327821491
36.0	0.04672341990068605273477155823128917457551821607547924901966395196940328565674058
37.0	0.04672342720245966460495671841620840288977498334861040565918929381146492863783943
38.0	0.04672343342455911201066750884835013272702898420769335510937509248503452366567592
39.0	0.04672343874871461829857782516854178833149751975416366109466864488412364692248297
40.0	0.04672344332252645354268315318662638754055807100290219370853997007284543781069937
41.0	0.04672344726650903307198227982621538049526295602695353207525064765884237147482204
42.0	0.04672345067955618216498162731840583171923433344276752894463309442002370205169589
43.0	0.04672345364320821912431205791487293073116109713325577395518376246765431448552631
44.0	0.04672345622500355732380148959284956229670296410467373629644389734504563295869363
45.0	0.04672345848112630310981818923582857690260397417280230251063499420716467236681404
46.0	0.04672346045850913919941970371695217303963582626336275744962980585344989869071868
47.0	0.04672346219651226431631067051738954320701003284016396972819587320873938124351401
48.0	0.04672346372827053073269191768766116289635624720309133095998053546796745522209259
49.0	0.04672346508177950094544733828456274201866216213272508775323083449152121205862294
50.0	0.04672346628077501561682026581404973732256367590493466780911232658223801344000905
51.0	0.04672346734544864596892586858687366441727798142442708821965987530299555044320206
52.0	0.04672346829303209301092054952916044654076326526416916334388075103769726139067653
53.0	0.04672346913827646141297811928819462603387891790123396553801846713279234302565835
54.0	0.04672346989384683947719239919652933091964545508114843498114180726047076802557404
55.0	0.04672347057064836048205311624414932968751041641290896560626421975809346388641901
56.0	0.04672347117809660851061190277824236658073209049381622592586287933742691365620865
57.0	0.04672347172434264203692758697740000683763478818117462552901105482448730954120553
58.0	0.04672347221646087421190379854350106933394679539593244542793353962637413305467432
59.0	0.04672347266060644373775146254907837946705667589187724508134615195063392629133261
60.0	0.04672347306214743846385567510415352270226850417763498807696606679858420795545517
61.0	0.0467234734257763220211092129880664567610423471600399498542658544871296938723436
62.0	0.04672347375560410561045834542980450199245771400911914080911205678508871722130869
63.0	0.04672347405524015902472124539804046664074256351864558929896709634115240986685649
64.0	0.04672347432786003344499106666626213011377530522356407241160353397245502108618705
65.0	0.04672347457626324731740097219834753855300716279217754167366277958508870369504669
66.0	0.04672347480292264521335374339552213004063596117605476149358151138481949953860392
67.0	0.04672347501002666194817156029192308993901782497485278897488688666778853380058692
68.0	0.04672347519951559773271469061970500993254046837918915187112475984006082130281015
69.0	0.04672347537311282476237555814392222995344969366578478742328176998390514052464474
70.0	0.04672347553235169347602199620827364891661894264315635964230462503201457998459724
71.0	0.04672347567859878142852969670207230876480829036687686201806224624730045374408997
72.0	0.04672347581307402426896097582444144660849182591113392714502544001846655590204535
73.0	0.04672347593686818265779345327752829957379073535318606939338059253987444188220418
74.0	0.04672347605095802783847978310067158657957143433808105921343940000323995455940503
75.0	0.04672347615621956937735348124485069993889023826829662165029318520914386904625717
76.0	0.0467234762534395991785514465833251294629955374389817320577084277386308700783167
77.0	0.04672347634332578454435384535610532276866704659978970024529956425912868293936341
78.0	0.04672347642651550838396301627337100666032583363788541369938018899656330719513145
79.0	0.04672347650358362553085689792917221354799957748484793327073321245147253020845914
80.0	0.04672347657504927957390947771354039339334048050785357421293759735953008190852063
81.0	0.04672347664138190387198704948401601752966682955806268170731552303664118837202355
82.0	0.04672347670300651287349835481151149546077388207854917034812910877887611196115094
83.0	0.04672347676030837497999525891436630249416798344877813422307602979252439305343567
84.0	0.04672347681363714554531343929808703599893033729418414683662550674907146703974813
85.0	0.04672347686331052783166284363771212759025586456428306606826651747086066988775247
86.0	0.04672347690961752055477262920892879013596038328435127382289168306596963247656916
87.0	0.04672347695282130279460210175465905785001023534637409857335667172267571904863941
88.0	0.04672347699316180032009831395897755197376897308594509825847915139656868619763948
89.0	0.04672347703085797160362865286775636324595504795137660474658211959142382640959216
90.0	0.04672347706610984683858957161448938995367145576801031417174487277142832264170725
91.0	0.04672347709910034900099236611485022220266867462038134838729119976104812571533817
92.0	0.04672347712999692231049340706840404242996961890027803011050068265075304988674755
93.0	0.04672347715895299026232703624306715721963719997380609804042979772781427972123891
94.0	0.0467234771861092626462360485939942656970848593678327876966059753589639365359778
95.0	0.04672347721159490858027173008410452145891718046692591128528287058132197233122396
96.0	0.04672347723552861051410659484658004030228624102236243851620242141797330441892984
97.0	0.04672347725801951235397756879477872623275105685725949268650333600920501502532239
98.0	0.04672347727916807329187054216083943713553314805569722456280424809563175700255139
99.0	0.04672347729906683755294940357097751064180121206652057357667678336155125787670989
100.0	0.04672347731780112908010152186480377508980786584663189419972607109126525999052387


==> Dim/Dim_S_zPcbc_2_100_unweighted.txt <==
# time = 2023-01-10T15:59:33.206, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=100, m1=10, m2=10, weights=unweighted
# Dim           S
1.0	0.07393047415203211684617202075881624764428809088865027892924134860159279088856322
2.0	0.1491035419254254963371005689784160203803687196158470386985129839859899958360442
3.0	0.2662051368082218395231853992140645816139567615548541706745804936083424630129894
4.0	0.4102412619405495022781372025112718467439815766428232342799272889636978951233561
5.0	0.5679891580811838474496959890406823118077946965566894492480469724860469063728481
6.0	0.7391011828360071919312348595345907689859233415807543954051137260181880907234112
7.0	0.9360804550744140141516405459398989480219302052624959664823548896761845549615695
8.0	1.143208872285796298879470877249680865623515583432547138152526900523696251144405
9.0	1.366676744983641918223251886606507715056304429374812758055895690022469030885898
10.0	1.619588034470574780355635603948746574542321534932176653561592152141325662091747
11.0	1.899795133643284803201904157807481913171039895534962221452505229323597926044989
12.0	2.212386956430955529478191236573061330520046897967712791732403974233580632895081
13.0	2.565970283277402348460741074380783185894219464135756113094017161043721985309373
14.0	2.966921622500991995092007191740450703036746380955764411993235151898012139164368
15.0	3.421779743924730438908578889061846457342980010033173597983872178181585212596523
16.0	3.941552630257206578601451472218517162562414473658281200526342237399623859473197
17.0	4.534953423905114471199039235683470035144430788368128458217313949812086098789413
18.0	5.214133062145673810973512762004297969520685181067209155423487320905149909233318
19.0	5.992403943102186691801312834777744784796482421701898880542888299659562946722248
20.0	6.884775495829689823433437154104016575614876184572920651801565189926191358269138
21.0	7.908678861495350705640263836135018851914694739360461717559305533185846885448376
22.0	9.083811352469791080220680684080660361888152211244993040351582239892569773204112
23.0	10.43283343696245921868378536733228697202200094510946945722282675637981083554483
24.0	11.98165014641819761263982291470726195944366021287082951743795789698736819062384
25.0	13.76000991352634207917245287739420054199129125597066008520290491400529402968465
26.0	15.80205909351739261479274065431029491768420708101942666483465038692065762919265
27.0	18.14696115101372829663890265331246187107278013661985456192639063569501478377606
28.0	20.83969432798025565494502850604971494096795327458747929761559868648088812289483
29.0	23.93189127016914898950371449391631790877074452177391001770132087660789238577459
30.0	27.48284473908154031495658227483433408753848273530009869596923630285025298553645
31.0	31.5606319733344451950665668396062228286384274910454278144455399032085978494237
32.0	36.2434325758701619611257078491544637895160386391390102337020296235214595278006
33.0	41.62101972337128432891408658911601079267543980799941742389426343250836255530128
34.0	47.79648584400005948183345645511838738102470085059373471948113044003346606999128
35.0	54.88821785550256034987822424560150874755057137383056218197647147075699008495009
36.0	63.03216777601237549964901458808025029548786520959280117590393952522525471168891
37.0	72.3844580643720086709897117880148620474074408444571576369252186119020908374025
38.0	83.12437499040011653828545776785488499455144349172513952505672019414956546244594
39.0	95.45780584036197061248857826142145561014505255633932308027948728067901033060996
40.0	109.6211858506804344850858866983974935576611237007297701822964869891696654021562
41.0	125.8860307526214529806470048199866461309836966963558318133467624134622293023798
42.0	144.5641417972396085412916907907867507186369287750646236356803062733887139104187
43.0	166.0135830992846568034821519132225073671882912080783304588008309454531739364887
44.0	190.6455458561543537162247736852283945930957735593528886892499903541789569133621
45.0	218.9322309487301838358412784413581661610831509191544481371621335852112822940611
46.0	251.4159011788173794155952027790444426478706237430446162309326981641419908534825
47.0	288.7192765900209883481327465900925898974409892403167730611936383289198903455923
48.0	331.5574721614256722143033013091328444985271648920383949239593260589232262401554
49.0	380.7517067441801040470554190611362492372817812408690984719648444022752326242295
50.0	437.2450460321382217333993975931420483826866914466813457903078430192970535107701
51.0	502.1204813651646749062617171272540141523098627436349903912669729299506736853042
52.0	576.621690943726146733549241990753961996334791211407387590322832520977517040319
53.0	662.1768814479848584226946562648718273076220230470842578014094845380572562696197
54.0	760.4261671159001514431912371929883509935372661678390313122406729761928814574166
55.0	873.2530111395692328859875667504471794192107059015592952614601936620768463573728
56.0	1002.820332122736358651289117642763210276965564482322918109753326838244564621487
57.0	1151.611967767027512510557353337941422603972029722405033980831374220432256429877
58.0	1322.480290657393220282020690598413935563325831642444948045767532858667603044657
59.0	1518.700888952552258908239504334958569944875325166167773705579645253972099197481
60.0	1744.035360222952290896685122785181924282411842810367950882628205661990993428444
61.0	2002.803422209882547265381407013221927863493603968394143521271815317415718256263
62.0	2299.965722886684606053387543660793390404776585937942780709888995237825496025661
63.0	2641.218937311631457133219914863232029976429405732178621379819749658581199064741
64.0	3033.104974302692265161817947607565026805002952060207395206464829878905388807767
65.0	3483.136386453244161258664669571315317406482765614450619991070602603253622674741
66.0	3999.940387629867031077632283060596122163524905971070595598960730000565394749246
67.0	4593.424238803405803679322297121838907552116630532570823120640979702307535118091
68.0	5274.965172700714705288795434682156979838382309915930758625087543226712462516106
69.0	6057.628498179808296643341435698490699173827643146955057919568853042636026961827
70.0	6956.418065443415861146380954615711378341238005736545359070525179029474062307871
71.0	7988.563893571252926667483414662950756657179909771024996574046164134177062958284
72.0	9173.852474262187651686668130177524552796601197365999438635157529807198971768532
73.0	10535.00608379102096918072197566891827765934614068552940176696884311994645731396
74.0	12098.11837468423482258834217474797000094344186776410938489741118423142324507949
75.0	13893.15459751524467189441146506418439795071945435986775505814643037287648342594
76.0	15954.52604219512374808183144261947482163272700262626517233867255494476547847738
77.0	18321.7497109409158714205744810939905178069504668983202677096550033737800450398
78.0	21040.20586901606710027507333600409371993979167211762010370696472799661699721843
79.0	24162.00799567869073468857796232102691713325245592065929146681724796567484146346
80.0	27747.00181251326158354232868866273626283443656359760459968228845409394414833274
81.0	31863.91254076681213326962777898656814927168847996636863884250075594270091018459
82.0	36591.66238089750927866696746932688696138305044406809830433573421695227953716784
83.0	42020.88347074554995343803138674204810445250476521972278521238507282386538937326
84.0	48255.65532611002070957733201616236605904611748780072680398713076479244108360831
85.0	55415.50007089880408464560941397612375976946776820565208720044817377887443941042
86.0	63637.67370590871203769159478609917486538062526593787248815870803852947999806222
87.0	73079.79734042704356217831569557424073498064953457418896974628300333416242165436
88.0	83922.87882801742743036459696423852431979411656001233808512459677721205951269989
89.0	96374.78273199792021973620665389607851059893109327839686185358906765137354643795
90.0	110674.2151407108035919046064155596670572574732062642063885123332973675504993107
91.0	127095.2997224818149226961765461372334366193677553705687306770995874239509475033
92.0	145952.832744378134682694472623520919015407556217191805459478233505934532209452
93.0	167608.3177947789917005554158545555918564086146366759289456167119016148539063997
94.0	192476.8958968883540821991038294196473595764638182182884881255870389075264506628
95.0	221035.3038651857650891252211641728023251233609669522763005637017928482870086324
96.0	253831.0134684837124957358076264219097793850373256410457846110937600037568295634
97.0	291492.7265996156377428087607769937551152370536823272955002566100029783363367829
98.0	334742.4276467623549273605712274905364526713257527772778246226551447774081119764
99.0	384409.2241133665479822776203257203101243260899301394974872832846944857635125175
100.0	441445.2408147542826020684024950010128902923995496169780158204249317323733780862


==> Dim/Dim_S_zPcbc_4_100_expj9.txt <==
# time = 2023-01-10T18:00:15.405, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=expj9
# Dim           S
1.0	0.0006377547909692107357607759712756650562794370240956836884635704429961452509415643
2.0	0.001227336851429398677027945670609342335931391414912613651409417988339862759150662
3.0	0.003788156270853810839177504880802225517652533874084750171348063218845453311604979
4.0	0.005552568087112782497445671779910083819508062725587613412818562317912738694611154
5.0	0.009233629678037691552221462395275273921836952903882645220097771942973739362693485
6.0	0.01097448206863915706712590196298595146165056059529548753833593467517475038127487
7.0	0.01421985425970615797331402562483586192260092346085183535410082157487783189342856
8.0	0.01787032465745662973509088261782473724146159505831564886932689157443046984482871
9.0	0.02120584165223194059333587102677106833993588785227173128206268703817688672460578
10.0	0.02371094191909182591348590776956083436588905291405583426369727204271633544459138
11.0	0.02608037031560235946916829534735694360354214198361442408762045385964840516831616
12.0	0.03517915654309690236762618181540265924632187729220260951618656594549508531170761
13.0	0.03739619148520291112329522758937609950921875278968561683043817497209315925297673
14.0	0.04178261305374488560482886895815330366841307195998711221388837381770457808486151
15.0	0.04476433297258249829761659535327644009187503179782984530636204490940698189987849
16.0	0.04632831752947578875840854616870938301833437939348337397176798652507829173472256
17.0	0.04802102136215041683096427294832957227240920048039882421521156465363706140087156
18.0	0.04895179111059557295429019778570226875414756437003202224319598845003746095648938
19.0	0.05003782963449854267943813575461594017042820865084147160959774681281175791630712
20.0	0.05148753131718501327171915283590667165825035357253043420989643966945007359138043
21.0	0.05250683485557771242452158148512277692644919567444695808804367109694448366005927
22.0	0.0534642494705568890108795619898787279800870650381509288339302450594062270954562
23.0	0.0547164090322577242100621587710210850006024144089706840248009394355638386158293
24.0	0.05546222033494403841487186331689808484166367051015796229674369123329349430173596
25.0	0.05596579190998928361574905907043359841153508056655647761535054153621513755229693
26.0	0.05661456715363503933267862098452702500798652848280758236726936788092030458535211
27.0	0.057313609064420551830185579919892525760215344960156066204434478268198014191946
28.0	0.05777861237390149246771616237642567134427388897892017557862031418794171867108812
29.0	0.05825750989839014050821184008620131063658836065591383818535422637822118169249627
30.0	0.05873179764499565667739436420151755737862682458178524577745351917300535001989844
31.0	0.05913460013097962246171523587473374561175036713799878815518556581872586241035249
32.0	0.05943661707371573752994796311024986888533429220363326453604845023816483750499483
33.0	0.05972055655599776200270135971697766247784457666893301853784990602717142801482921
34.0	0.06004233771954410672198164799893416356187700724164903082611722775513811203370774
35.0	0.06022842268138615603553633414273461809131939500694018331423796185877358056433393
36.0	0.06041830196933246963361240024177919157875086660299954759391054827408933124139036
37.0	0.06061351601538208868336004589111529572578758065597058720508226811759251967722403
38.0	0.06093611403051640023908964545940501077718846319973787251488784520434276900935676
39.0	0.06115535820321098180264763686187875471871705131267712128703912656574819174502545
40.0	0.06131377797268494343399136983359809385813848648026375170283153291827370564571344
41.0	0.06143498142565412237370879683898244126778481454310640694013971401574840129163911
42.0	0.06153897313639369186853422088019954141969568036869242407307332155680822356964521
43.0	0.06164169498590013475566851675888674120894190593103532110776877804739195161654276
44.0	0.06172309212270942649925923373558874685255657221984587386199300414936863285605872
45.0	0.06180340489315652673483862185541737454046862198267425360896861307969114103710552
46.0	0.06189363394817188768188188428005047325353651276171598762349696107619374413415482
47.0	0.06196292945754152316412960972632864505326364131482050183924949667728280873478913
48.0	0.06203804677749210957717595306183406964646645238944835217666873631737537107363198
49.0	0.06209180675383222967941264080747143350755541031411048126766694473469271711615835
50.0	0.06214534877645981847090717316016131662817857561099874295420788993051828141304797
51.0	0.06218829718455562478430081904249550161698873368853509138278587714368241962073387
52.0	0.06223424642054211300754543339910110841518314461868214582104845402637703644509327
53.0	0.06226982625532371900237560056311178119026905030059354830932027577968419688827798
54.0	0.062303846350463083447571998303930790244000598947005017398462029029163468242911
55.0	0.06241110584015257192299040234847926657525516119903870205773404221689104584110048
56.0	0.06243804126850109809458209203443034219957469687632935401651759470662796848374134
57.0	0.06246632917120103064339568330496826547497366380933494716582255795772165913603494
58.0	0.06251534008980605130971733060199874605895076013444410461682647755514264222569847
59.0	0.06253627053479704032124415837010790503801827183397509562714431551303471958788862
60.0	0.06262954621137505175727824882229241456955225316855536356049905204611822972812653
61.0	0.0626447942422539294327575857884072178560915349957682787097235084474055717507314
62.0	0.06267623545535735462290082032477850036774382555210309195065371014524072746011974
63.0	0.06269730355182357574680297623700069964216153166538899102585850328843263676715637
64.0	0.0627095909612235124082970701449357433201279526383214454213738488393135946003812
65.0	0.06271948053641720649365778112152674421671592634489205218373198708806775392622556
66.0	0.06272888312052767102294131491726773608171027773280029460772974516713322841241101
67.0	0.06273705498996296414679943964365674577253771101177907826985293077825897672952423
68.0	0.06274521350590390848325653796545744433624322700874220021332374751430497309234012
69.0	0.06275295544073752140626514260799606750173569410538314075440809994126276444685864
70.0	0.06275936976250595620537092935908516887360715658094078646403365330267033396947109
71.0	0.06276518053729231474344971071739117517490615525083899464924181374653707868622311
72.0	0.06277070190646114836709365722530180831374905670035967494914594144170302119499602
73.0	0.06277577460469102589787695037383682066550620314375070004880885560820773716477512
74.0	0.0627798107230502150268714521363621983010295456040035969556956099612111165832885
75.0	0.06278732336883626385143854546641132668297996488034734033959935604949281966487321
76.0	0.06279074399727050492241753543944172728852515115037984311257382456990010603713635
77.0	0.06279403574401960317647171567629598234618330797545939473573725611776067231431248
78.0	0.06279772977012057175768064452554016354641311555863850538111268226065314806017365
79.0	0.0628002245036046708071215205861947808092538721961311876848095628634510916558234
80.0	0.06280260327771521405901638032900338299826983812992075638681980373206618782134998
81.0	0.06280509724557465559523944470568108748539836891434386354044686608006569930913287
82.0	0.06280694348023361578669555885153139872988225471042555993347021972840024707991448
83.0	0.06280874187530661620894828454912334707732069156429513180725900642961716017569039
84.0	0.06281034117430439872877805198056793923260200062945206087886196162682915338320865
85.0	0.06281180454165863077503583828764002263696733835887446129180830084451006551644453
86.0	0.06281557275741769259687542174097985340027443522303432065833057539502909454064063
87.0	0.06281690582822582424428331881883474153733168235367561757913062800312230834256459
88.0	0.0628179609355615840744348403890590464339179392058563107201066842295643128892153
89.0	0.06281934718641217741970373382571741440228374327273667234834733798989413012430466
90.0	0.06282022852480837348358534283532778600021227803311587361900072357728298008552103
91.0	0.06282096466882650477154647113151655454000028428344651540152374476753810714552522
92.0	0.06282169836171936164211520055632583899127371452914642248365392508657247514844636
93.0	0.06282235134458878061687099936403226725370374610641674541160887802262124623183144
94.0	0.0628229507268173210468818086471760542692523265562677484628231986272218104184101
95.0	0.06282349964510239256321013746021829483538532350126479484456433585154823532853819
96.0	0.06282400134512143782307641913371481310752173538221168284475347229628994866259327
97.0	0.06282445909027713602571859560467847299147515280392319901721142127135553269137258
98.0	0.06282487609484909116785422842245521256087884241657827468407938076957110718691826
99.0	0.06282525547620481117101569593104847469662954513169508553914017747701530853561088
100.0	0.06282560022181045500722547483534475610913560880190456787866673156997026191418995


==> Dim/Dim_S_zPcbc_4_100_invj2.txt <==
# time = 2023-01-10T17:14:21.758, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=invj2
# Dim           S
1.0	0.0006376137367778983917237097143815361434385449770239369806584810069547548278948432
2.0	0.001334802694745862040062563126171042290314195830992105832493669096771290681351155
3.0	0.001721623861434468305235161023951975384633974907895893335786500771216105766551815
4.0	0.001950286150018837306975261437850885465458291428708513302465059259057407803123594
5.0	0.002459294023991491835853206300004738336168466598717726774425916934868192803920986
6.0	0.00292249714991736478670387249471906105713346921818868953318788639390470104334678
7.0	0.003216000428902970087009110608951295520831116838889004701065576354610585275182636
8.0	0.004836173942653731814950489649261677552723684515175630777428336854500834262682189
9.0	0.004971444475667540228573144005103647629938459715283772766757024717646575315561968
10.0	0.005092034914371564945544481366905714354225931074643804589947956867429834001539716
11.0	0.005450700600166772888515137188040252407221863812656786418828114268103786791870143
12.0	0.005516244987826007340946706981074147016984683455194222206381778975574501711206608
13.0	0.005737611605092323520905965398830662060395179005878617526534454430554472187562522
14.0	0.005844958064080080350907121844370351650384297104899366015681011246668135488450595
15.0	0.00594186442034879964255631168306728783070383955903333223781460427602475124572442
16.0	0.006054616914160057249694137826247409743612285752499477301341331580520941827727328
17.0	0.006138236730478379931168132753599070569844302057344955933933580299110983492539995
18.0	0.00629777951739483059701723630480555728808921201801985104688214085533163159520113
19.0	0.006340069910168197037616253698229101237962117680263043489273309572512043770981696
20.0	0.006398588351474664664669241560199469471189563755687623101482327675321115770017789
21.0	0.006445134945936932946102054936202689324130218044445057059255152281415738843144192
22.0	0.006502298217447215542045695872372915344983613978543522166460802653397486417339116
23.0	0.006537562176270219524295312515349745947390416004365582298835805841897714126970426
24.0	0.006663681591464414616851419746476027983124066172229970564216326520030809598756223
25.0	0.006680235782912297239219050077448569150747744043611071072011799766118414837881104
26.0	0.006739778689208391339451548369947620187563080041294730620472120678798660842359745
27.0	0.006809818935323863001707597041543478507859538525838760546188981340047892779381431
28.0	0.006835783146023674882075939441772946109544509768149014992486408379368911628268649
29.0	0.006869637360018657810915905337636982284767866496086309991941046358560883534015352
30.0	0.006879108761462558234765158244345852949138540582327530180993153401632612664159584
31.0	0.006893164503811831157845120225873380806279918825476887683548137123371547435801547
32.0	0.0069224915906921880024509345227510399864962471155213839000228515928414501163553
33.0	0.006986357543672896993813903934088718387966673408822379423894952804970543854195022
34.0	0.007010529018104366060562733054708143667449242363725746269711675916269311175645468
35.0	0.007024425034181384181471780145588337819376563852528084336394287802061382274340525
36.0	0.007070200869338566791092879768189319573252280896831157442715713857768292694319372
37.0	0.007088348876832078061218483499667330444614954384701764910686381398805680928356741
38.0	0.00711460188551002081320688153844997789695544280785059863641576962172245496322961
39.0	0.007132944314701905819138459413872283266824662855742585425632752101781604091580158
40.0	0.007156044694872536910157768512044281178872282610687920484018457042149358918178719
41.0	0.007194773842388244186058679463770923089985660095600922942246947563714566790274229
42.0	0.007208437099628758262173967004496231691185393070558500445144632369376458277888222
43.0	0.007223402784950364266411985976071471738536426315169278174637336545914172177387555
44.0	0.007246505794180544101746402560178302836456387906260807112101791237391279821023549
45.0	0.007265609659626352626977820580274685141149438774504220472409575697932184970004687
46.0	0.007278845493890188829111399546422457926916127950890423937725392862710812790120512
47.0	0.007285993265558045418163381102393535476618484772876135738309061179123733906693621
48.0	0.007301924309796367934100467489111511121994167359839658652231354580902142412734117
49.0	0.007315174151264065532169814371006519395958908958829362432688790927139076767156599
50.0	0.007326241459313565508076340019311204261066931902932719262854646932592147632580207
51.0	0.007709181985962843576030881245246581587661335431078401054072283493681435450007155
52.0	0.007716109471177130503486447663637293111856797236663694996201603578756319145380148
53.0	0.007744338881455888155795692547672783473021585637545564867602541301010353033960811
54.0	0.007759598991074772776223632807153733408428718859447079893220680139741779697585208
55.0	0.007766227712525008573918272105669408266945267609922634137794437870590679802793511
56.0	0.01141706881221663338924828034204758690065737957233644100389095531646169144715057
57.0	0.01142092687285115395875271739098309960638340472585230104564018840311686986955581
58.0	0.01142317893148390297692491361948843013692731410451035757509166222311381333232074
59.0	0.0114247993887147724946150413514332433108304707441756643991915859243556637219123
60.0	0.01145458350631963111408608553186364612809280036681809563957445334640565713124573
61.0	0.01145625650268088869494754888114883641206493004933826750791076772609033187293937
62.0	0.0114688351137096094508892796271570384395803335971992508267099321896834679821684
63.0	0.01147414822712388709532556761525875389582664421997139665998678705246204331553171
64.0	0.01147604681606384067441213788743928956491557150665093756016696006904057307995399
65.0	0.01147786999993469227044534044891726260052529059681022590930561018156162745192673
66.0	0.01148104094591764259838038463907579234295656791335382994265452098933851722965657
67.0	0.01148247644081961588581953258982701767792545526736138125519564472639442466230881
68.0	0.01148422464790696465049563761744012804426929491907730166745717755457386007169749
69.0	0.01148603595010528873698426211596954644626609442336590619172702743531141229927843
70.0	0.01148840775243694010776771712322424037801804012374523562008679990447744288287734
71.0	0.01149076870892497754175522379539254055662819223798076515483298619033398783146838
72.0	0.01151897666155223798242672368863665376805588229089452915040528426730807294925514
73.0	0.01152160498591779455586375948511884980782059050995434487396070062738974867472085
74.0	0.01152311600851094644108921516456983995955077182505906211487476989454296485970474
75.0	0.01153314896758907976225706198054323287091725966669145935593866193064915317333054
76.0	0.01153460682119175219196780355899617181559298168899640335222674208922726502514988
77.0	0.01153580253425136403871120536418363281786012899978100614879294476737611532354875
78.0	0.01153853195332751651381538456309122834703831007261706875210102557212065694911015
79.0	0.01168026250087466905999264288458246022567599844156825947465842419880968999276229
80.0	0.01168270126477309855546720955472992613989050177403510087824397596480924091128083
81.0	0.01168410249584596473276351622996499136532023877200341078792564903792695966068403
82.0	0.01169367559550813574710458179987347229480871264262581786954136813808789148238871
83.0	0.01200679351147947346331173634397573898188584903282894329506284505096545657730117
84.0	0.01200919591134794803665265383283108829176659528941413647899488194381825072156885
85.0	0.01201939154083271714329262038211932079870892992176842033659987597079507505946643
86.0	0.01221888014366992093209521036347069116783323348290500684243496316724114146377047
87.0	0.01222033789925854245648752758709746891622296692615548798583221477947247080176347
88.0	0.01222353111329394007030581069185117104879508614401455475567421933398822491424227
89.0	0.01222486935609351105362562785508497498979838932347243704797541694161848653484733
90.0	0.0122260682130934204003796176888898155229047905952704508718974343818351600472736
91.0	0.01222698188879319420659815134596386071256263019501308247928473035619700478106269
92.0	0.01222845718725880076488112391221589754809368333136684341475354826039601150404954
93.0	0.01223146543677953134536876810648342061920647467575377798216660422373093870469155
94.0	0.01223280203114467850243624448550539738019081416225281659586158062275788749286414
95.0	0.01223394319741160653959973255902009513075950055381192777344765488961447742288027
96.0	0.01223491619392172239872177607493118063209961000299094446133739932716337490818846
97.0	0.01223710900965099933796512203177548805773523314575387541029241109359682354582951
98.0	0.01223902334584360058758763025085918233140435248084220305691330559965744713582852
99.0	0.01224380280134254728408069780092979030096819017250766978723914578262517127004647
100.0	0.01224566824715316556975270481359767457621901375323552151681138504432704778926599


==> Dim/Dim_S_zPcbc_4_100_invj3.txt <==
# time = 2023-01-10T17:29:43.519, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=invj3
# Dim           S
1.0	0.0006376115446238757735641145554992293596000430922298950324167070163028678994040166
2.0	0.001136017842664211971623823366365365360200743609753208182823585534170722049803556
3.0	0.00129511853350695923139753687647802655101888915824265617022150828908704198784862
4.0	0.002135735969446592219058723779230361054245966852399835300856266909419408038682305
5.0	0.002153225960589915178366644779666945695726330411279538005807138518715057568252957
6.0	0.002206616608062947637377305468511227716364139278224209982632963462284422283215715
7.0	0.002220883804346851937522780972825436088514119734829167909985066386757818495992379
8.0	0.002259370446916098552304338942613872490437701462546776500211131335019031819774518
9.0	0.002289813464611814712319466522132367123771857115297173654390269959623805565069821
10.0	0.00237002918819447692897598890607267539369887240835664552597191340000860688412665
11.0	0.002615672372134699357181512003238177340311724909838434438478706883087602309845411
12.0	0.002637770608523133611897108277672804075491746461110248773725573963704103425076278
13.0	0.002644987196018684359791606180807631482288482946507104684709612106116325113540799
14.0	0.002696140017467454686282457660798335027747726524005545418488080487995561040638234
15.0	0.002725385364397062568760342360771882178718363048880553850752888290951124092738332
16.0	0.002733610398396692109482226968165975631916183429684710491236735355430140124878054
17.0	0.002737059314045464960030627488764393995677197034578740880533246488793840010008672
18.0	0.002879161958638332409510384584973565394931941331729061050682164064705282377451823
19.0	0.002883158947801794241946726597676965612787919783961862788989977415210893105812428
20.0	0.002885649962305731590761154191162006761435055674223603104168742890773141420814336
21.0	0.002888787700371900726055061744148476994044020966496938183030923391865318045164504
22.0	0.002892985839706563633027890869224062782945589363121227665081910317196731557793153
23.0	0.0028952568363418473164125761566952836085076980206330629479259695175298943947579
24.0	0.002896264502348853757948147618416633773976865082602002898908582877774042895935374
25.0	0.002897865074313089360634560238304522556532693161245469558826921115245390510142136
26.0	0.002909834115727505098576363359447866908445675006045566703355200238068563371658012
27.0	0.002910723531038339274643688497059917301612316982696586039966417318449119150740624
28.0	0.002911979547931231861668404915067021108018865226870165001063852560345612200410601
29.0	0.00291376244040149915396092495939026921870041493255349365763808392789276862567102
30.0	0.00291424101225942059745950133299744851504410071822783230030476729487850687741071
31.0	0.00293807619702986969088111698793111505735893470627443903307562597872880603131484
32.0	0.002938695554952248316718794848893323193310498495366042583135119847544972639464459
33.0	0.002939431152231087995373812522113695983939114660502674539748575392238304620337713
34.0	0.002942444017342825499223165586170417962047953628382534059684359101759762065070032
35.0	0.00294325602842476061518581039071572274785289159704014162035880742874457283415414
36.0	0.002943603085011849748653285686569917682653264265783803061704492461296555026644479
37.0	0.002944157359945702427746007418217358421755516271349113558208205445356041234533042
38.0	0.002946677660614473679070753346905592381877630521839500228051017155634524041880611
39.0	0.002948383987057645674921228674857844459977539202332651096650660693292888201122239
40.0	0.002949507242735670736903861044224297750812560019668258327179838760637744938688259
41.0	0.002949963511642158720568389743539080494278163825843582276763493066945037197690359
42.0	0.002950386461364203582813447121666909833312331301056295926667635790962313301999472
43.0	0.002952212998115444145971626906653077852304827077937924169014758330607915114505667
44.0	0.002952483185876705231563220864411034784737060270542094680373875782653545347373417
45.0	0.002952706316659276330068111492842127035729513878014928466483838771594299996788263
46.0	0.002953142520237996997396203744149637152342662002821859575185304311811639652204061
47.0	0.002953703110569387939089421111411980488993891167824549547417360550462798733674711
48.0	0.0029542314269608498919069797398774373079171477901878789693282040118217916885915
49.0	0.002971423449998401996615979816222690206106954484488276833275990941955676349367973
50.0	0.002972369186358284908179584103950493181740379852409380259130939133369847870933566
51.0	0.002972633111794586130177878418804705565161500345101386686823318166984606139926273
52.0	0.002974243997647678809856992201806825407749387654424599002540095329714846917062474
53.0	0.002974449078045387821397106871631671626821756162169897007878593642280339859349359
54.0	0.00297609487762150759679081380387438825216578305915372791948034179721131900780542
55.0	0.003006656322898251684636117315197605484398204819010572721245423700014657519766864
56.0	0.003007576882358004540551717525180094297518017492667240475542669636795401402845942
57.0	0.003008099744472543427693895087503179475327510406220585453530625626666739350546923
58.0	0.003008423952783324951549486385187702821603076926741687747603624055612010282555573
59.0	0.003009372636703273370036017315482865646557837862969704005170351946822979426438004
60.0	0.003011067124633464346008065251800669197988857227153886804246435405945677413928935
61.0	0.003011284577627133192473064221097460272174759546165416815142523440250666679026557
62.0	0.003011563104021543714872613880919719624837403161201229930309836160781924771547584
63.0	0.003011661875710291249962483409843371763478431528769913140719344913966359887568976
64.0	0.003017282904564431268988276397682769119486994874294503817501119999673059397901754
65.0	0.003017480840030437974261225165610595747997604859108865574788131439009374197671148
66.0	0.003017614935577990140049953565176384450900089906781815228096848308447810763994024
67.0	0.00301842584901786520640716095852852990621613670593116931710772058056764276940916
68.0	0.003023100604927920886951573676548455761666231443815132188054255760453966014602966
69.0	0.003023357643849286752036312389898750783948935031720081929879467552902046486986823
70.0	0.003023486318835837244256888313652760789670276908234069471636652197484341020848304
71.0	0.003025234290803866978123660869408658333497819057259304997129631617364134790281814
72.0	0.003025414316004046913662565760236882867222185311155433148378565264469263351374871
73.0	0.003025678551438457365885614891489419171983123384394731824482170655036025093503442
74.0	0.003027012447780212337531900922847965668152838260844045563323406796734826564863099
75.0	0.003027291191976648679910175852529882226489341917407485618142840755437365702355015
76.0	0.003027440640817632627387298615513085207802576500343643125609759174624940731220295
77.0	0.003027524983348968449964305647499168862722590777334738500003100054322064241068757
78.0	0.003027696137269836538381769165204223546247674258186295871420179434489029953084987
79.0	0.003605114316203638587045842831941997977324951581933540037847709129578353594692558
80.0	0.003605155563932802894731598628214619590670088050372059772730138851952131674926038
81.0	0.003605184844317248871319560602315287993989312720016358921666964521300620461730649
82.0	0.003605221917462687139058616818454999139621522158691119556557716457259550401636899
83.0	0.003605281012920598416643446592550592591288657012870660693943037774488014203057517
84.0	0.003605308631877862351562430837348657862070858585667781371719236337959289263040277
85.0	0.003605442181699323730876421715033899625536574242401554803618680607390311655758879
86.0	0.003605464632011702707694684106302461778505000681686767147685624530975790669049714
87.0	0.003605485195315252783767616688645011867902858581317507782575764004917685672789714
88.0	0.003605511451058717625631562798344446949569444395043657519116895022605068499277864
89.0	0.003606335208326746525245059420351369239166942114191301590527468878570794091935259
90.0	0.003607776266069007553718145378731822870517984588404304997066660778246198345749394
91.0	0.003607807412570877342673798521234205012951319715830189997421851019272052042353163
92.0	0.003607862287888726938879150305000177281223842505066607753179131845639843909400863
93.0	0.003607973907862738629150101935512040896543242990815995434475186460886318112323052
94.0	0.00364104085616979359206370579916726574629724081826984952788489384547114114463546
95.0	0.003641483732984603281463211430249986897028601543995864278646044393055020689521389
96.0	0.003642491916491402123086522269783639702169725723103431189281178345201058474984569
97.0	0.003642640427633114796374977040473175228732511385560073886000480519855701833533652
98.0	0.003642668385562656858884704755896747971564390023723392840706990865050240162323099
99.0	0.003642719100910704868259541760703772851394229152438783446380292459476142602385746
100.0	0.00364274969931536046932358724694468717348709609879021145710670768187932622132507


==> Dim/Dim_S_zPcbc_4_100_invj6.txt <==
# time = 2023-01-10T17:44:58.650, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=invj6
# Dim           S
1.0	0.0006376109678404170398778299167159870774969339776515684565960291739817292967456061
2.0	0.0007052734872389715473611288852921828246268179053703729319610409401502638123765846
3.0	0.0009213728264201567523520605137831430000321229998314299583360014233650219883674301
4.0	0.0009227059773001370822434389372737429514893927856851829262572787722463561305658833
5.0	0.000927045408868173500348141763521574242156315433675495355025851062254428950524916
6.0	0.0009275807526872219601944525124421659818023052275653852253350654952068625471944772
7.0	0.001075964190051928806371257617638451054291647091013984722396606739761689734885952
8.0	0.001077929709326372595525354061737486993055200934561937020591030427023819134008296
9.0	0.001078099384881937736855075848623498771251999287007694796969962867404732739921874
10.0	0.001078157483267247913693291592273392507456419584090763323297578363130115887573788
11.0	0.001078168954292373269862375686869533545588268083611116695993901467125009799220353
12.0	0.0010783647048462346970705579158764405411942962365909225480269480707434971738749
13.0	0.001078389624477773540540245525533817692596873720128190850727734874980526785647869
14.0	0.001078394520345712715584647502205475761728375497534011882358704727762607589440793
15.0	0.001078781160088492181194786262018186493656226700727583074752136931854643031963743
16.0	0.00107878183343660552403798955520463688085811979062803871840368269855970639819075
17.0	0.001078782900734284386557018425560156123392654756118731863662273773570342585075107
18.0	0.001078783302728564751726091697491229798712927961209725916138751453295399065391252
19.0	0.001078784535245288531682604943413878946833021797797563098403160793218595808369343
20.0	0.001078785200790899249267276021122492856181671499719953105432655471345715102340682
21.0	0.001110638281832308232488430071966048220358879281752412298014511049158931068679576
22.0	0.001110638558331471274891938028265767907800798240279899375037044418173116969948268
23.0	0.001110639871013579663489230238838813429106860336824644204004828686762253529329715
24.0	0.001110639965929711134478452508470905976936995213399100000836894411341044123189191
25.0	0.001110640663109835590291464180026692783322543739571330687554547766464444210284159
26.0	0.001110640825201709455298440873776061330206662580935323660673446441390204212829875
27.0	0.001110640879375139196074638444775624131501433408721403541281689945319467284445937
28.0	0.00111064205191446169043116589449270834980300091618550585036513172482854782826024
29.0	0.001110642178943923487472326777399022329393740643829017815114527498441560363535438
30.0	0.001110642201424625882171298005436989713717118653176111738903704856316557474401866
31.0	0.001110642231147858065923895981953669035752210688078959857777613819001105026749427
32.0	0.001110642245862373025430527184897284575069044572871225904193214440546668233831714
33.0	0.001110642270018353835504241238977035448041532273419107882727254298851402529926043
34.0	0.001110642379721961311624096053535245560519782878299177138592909215579333111502782
35.0	0.001110642447609612849352898320214011929292982870349820087360228678468176976232235
36.0	0.00111064245767694229886783205309028368165501069172757696099208113672456303675588
37.0	0.00111064245970432865568572746572745309662870646940244356263204984815651845402841
38.0	0.001110642465394180797729284560308294597250005391162875615163094418354436008148771
39.0	0.001110642470321238255983819365780218195163327668963856694222689489513239093121059
40.0	0.00111064247459679954240705345531103964157222279409996968867557722704203739655588
41.0	0.001110642478315368720781206937166099034604202887908145901110208091173567474788363
42.0	0.001110642481557052485338307890650224324698776766444000203406368265650939148931099
43.0	0.001110642484389717374457996785694390780038552585405524194413831335345602935417337
44.0	0.001110642486870877347034478815226106135140701604206792287285426505800350083044431
45.0	0.001110642489049316745042630333682535959271181084736639108301611440745677809571394
46.0	0.001110642490966470176083767400880954118045489968712659605834276072705662814769077
47.0	0.001110642492657587302434656211200499006738276041599270969116158087834164317551448
48.0	0.001110642494152711622473274453451767808564126759286894427023553559841012450446498
49.0	0.001110642495477500745551614341411386593785469870485579679046839018301570988235089
50.0	0.00111064249665391288533591672422576205070506981422811373924383097000521917035539
51.0	0.001110642497700781143476569989983924614227479667281863832793443632274319965446833
52.0	0.00111064249863429404994940247823929458332089713544020363472529429205778408861546
53.0	0.001110642499468397972418255042016972229287786643027371837463572263795150110612198
54.0	0.001110642500215134485590158217390848595016814392251172984193408593946662561777363
55.0	0.001110642500884923617833865510465008224998908797255922105544517505615709714782452
56.0	0.001110642501486802047947543836692368693694530754451364924794903898604138703019799
57.0	0.00111064250202862377651757454396847999927892583104835156878220633425439164362631
58.0	0.001110642502517229505555538389803474953229784103531893867764706010392785399420359
59.0	0.001110642502958589889237972600611037331935360074394837493394451424627373642495976
60.0	0.001110642503357926932846357283523331441240622643071028357638406299850398757915595
61.0	0.001110642503719817085737707151122554373336552944931775326988878701216580039903874
62.0	0.001110642504048278970982360581262668269053560911538284814254377855730820955548259
63.0	0.00111064250434684819686737534868393385350160302126999571321345323265253471742423
64.0	0.00111064250461864128511989111693786746169487911342232870502142332067621459771266
65.0	0.001110642504866410411972663764215386047939533506309325606488885145619808787878323
66.0	0.001110642505092590378297979465514760809991807113706138104751854816114939095399878
67.0	0.001110642505299338993472049583698380891161811211074385847693059686749953618093409
68.0	0.001110642505488571865783268600826204620819115483038060069316053916112232590556412
69.0	0.001110642505661992433006129844834656030939716821816020151016985616984433224344871
70.0	0.001110642505821117934450102988733472605147904470317921832392373996147326066226184
71.0	0.001110642505967301915629823009392332102482165471804874627288100814072830405614543
72.0	0.001110642506101753764816888230720357107342218954724726839985426363423357069494194
73.0	0.001110642506225555703951318559091510149605767698783875578816345177648705444548263
74.0	0.001110642506339677592109934624313728535739541084910359713723427687199271515197445
75.0	0.001110642506444989845812885870815507064841175802510850504974180005616024080281904
76.0	0.001110642506542274735141624879076884163849323605173982666501133112969934161495428
77.0	0.001110642506632236276495520257705172583711153102703185847133594088847017465560123
78.0	0.001110642506715508910637462577469337351355379536786653686986043598930496136686085
79.0	0.001110642506792665127486316582018594039984421688510288458524792736438409718138246
80.0	0.00111064250686422217609110332369442565455192114027135189043224182993281120167503
81.0	0.001110642506930647978693141843079400298689822261753160443115646451032884456288674
82.0	0.001110642506992366351187527852336554817660049746274523864118790367113243471792076
83.0	0.001110642507049761618168161727508232118274830381133182997075328344738094765145005
84.0	0.001110642507103182698692759082706596366146300151036820724724879664768052711757312
85.0	0.00111064250715294672861183213620042971928724790492929144457541417242279011981512
86.0	0.001110642507199342276497604294679234596101726336134825935663273488496032896823551
87.0	0.001110642507242632202658321823698933979332345907603591752548123369673066743692961
88.0	0.001110642507283056204240097010119391139658187131941603217982392720595868680583523
89.0	0.001110642507320833083842270134432050894592334357849275237341805309059248090691064
90.0	0.001110642507356162774268618110247611179686643972255295072225284357853329387925906
91.0	0.001110642507389228147891969429945491241414188663341068975337719129185354651555963
92.0	0.001110642507420196635527942016852488728680881156561146337970993253362250918886347
93.0	0.001110642507449221676613394177917134897430871753024276061814808522470512130453942
94.0	0.00111064250747644401979793431478803878871362559227747770714873966976564097061324
95.0	0.001110642507501992890724030175694327355429316552580023338570324159367100767453205
96.0	0.001110642507525987041743194102924654429952165867175244290753798931696739705146939
97.0	0.001110642507548535696550065411049378251766229559249780727210912588911393838297518
98.0	0.001110642507569739401176851765377967804906091779969165934523556708556797484138367
99.0	0.00111064250758969079144667251435791960936715996498311831487466776698191188949563
100.0	0.001110642507608475285809464265178656036469312375516524216833043782996556069509236


==> Dim/Dim_S_zPcbc_4_100_unweighted.txt <==
# time = 2023-01-10T16:59:04.664, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=100, m1=10, m2=10, weights=unweighted
# Dim           S
1.0	0.0006409592338019313418649206078051817092701266685233215268169657341019435009623154
2.0	0.001264697477584748400902719238882476294581304830867438612577297522258759796066406
3.0	0.004093736843425539341385262921318450236360002542175202056476095706377853144286688
4.0	0.006376610035613408758430146332196812691679012642836830504408813495624817674843036
5.0	0.01067182358129358066324926699663728213312482494693035224476350206787259662416696
6.0	0.01463927516175615797603099779531067497830240419766657809855630176978896624929907
7.0	0.01878935569640572297069320680846998740408185633140647816776215117049813111865282
8.0	0.02343651877025894940721726173344588612789323764241896584413318830463343139068379
9.0	0.02878376170224039872671708146885582269025313985394969437863925533351544535817247
10.0	0.03538733253456213890353424115537929130480919454805633439042028498649574266714598
11.0	0.05442844329862718458984489352909884244098892277643805750441678953104079015959292
12.0	0.05850189275395166892533910613784415480713677959584486364148953658843109098147169
13.0	0.06410027107333344577033399995221816888820691651367173978176593107430269782096217
14.0	0.06980673681774743347161353305657367321080359855816899860028484325150914908029383
15.0	0.08173639059092134932389337512910577352841898047080062981406603465017918910973375
16.0	0.08904329912174123869008252534537476833147454992485058475495985930835518394806039
17.0	0.096588866142257094202974198300834185622179822530302063440307375610003457263267
18.0	0.1033028686031705011267777870206101176867710748787009854834357591873045891389913
19.0	0.1096785268833390296196566758331470840090778858315056182497193046138776079206739
20.0	0.1164378011682636530558066413213481150062864801026387392516329994644367597479935
21.0	0.1239314192417496012228750707590845047778079010078514183200325247092905558218618
22.0	0.1306182766208572828891410410164911005815696096929221857600815199782615822937277
23.0	0.1370374522601074311834483417098342334689397910704078188954110014396070858617335
24.0	0.14350159776515287037092936537371198954432023461629924747272749375832185601315
25.0	0.1491766773958435940452946618080950676808038372569785187719232596408396540584126
26.0	0.1556084018369326825085296775403232895323044185836586850248692914241362494448376
27.0	0.1616039770426018196267945936575542442553157594226534281643710604782759999805672
28.0	0.1679901993239311767274214026252516639971322029236703798002114509329020219704655
29.0	0.1744060738369237189263072324348732052627434826314337394054096469642810399169598
30.0	0.1806387972056867694114749365430591363836966111269054605108596730738285865298001
31.0	0.1873290580223576527001884915081063123196247806922465514129614849862286354727382
32.0	0.1940185855911358055281094729404261836552074152118603004390991519094971795196438
33.0	0.2004768362517781048245517410709676315469056202115553774777880046064800637746278
34.0	0.2070454610433440789027885865936950052292880356449926662972294237966023172733784
35.0	0.2137687962748812909308529359902628724333197823102254128855607163337652113429532
36.0	0.2201204586947619895092447093033393829077210336179302058163821368758353953078763
37.0	0.2265492829251222887324898922978608134503506795127213838806354231925045485238791
38.0	0.2330716909684492992002118619721911203118903130668818274092456422358500322405622
39.0	0.2394343798621930831881676204725726902359727932029971077235770031775599681754925
40.0	0.2455293507556449721631819166386935753266378205416693778078978846587184940838745
41.0	0.2521871932680180334718152597327665442973026516954468336587901163129194645762491
42.0	0.2587980720195259955595114170059104175387311461546016680023056934381073530327906
43.0	0.2654964002880176846840903764617761919252153035918673427909436272263984845976378
44.0	0.2723105701415096695477447839313918186005604073125283818972145561494927229782117
45.0	0.2790856924870583539301604544496792961096975492375958506676108061207662256838022
46.0	0.2857087622193113025634736681372393619333453291856062262534534900014544937587648
47.0	0.2924318003720847641415687698467863393523738119634682376452622178233503275643638
48.0	0.2991320956375018902645523424561638191556579720881501548953253304081483267508425
49.0	0.3058472186098223989231444442048142527802516304487573456824787298801482446604579
50.0	0.3124393054449477828628380493780608397943973997090871888937917245729368189514563
51.0	0.3190673069989963976865992045912593977360260678803681700565148611206566959623846
52.0	0.3258227701848480756025476213517005841382960647239196898012641759554207713187265
53.0	0.3325016346756661134186452828496388250251727783373405694898993552351372909550223
54.0	0.3392318568995702056090283129435510379870721322158559269477813349265953942969858
55.0	0.3460424911193457022480766992627101591480943152122635751171576006457520054514035
56.0	0.3528385195738036624496827492543225548238465659645553798781498328277799018117077
57.0	0.3596197897287309676491789221898929727019361738524304092910196866928293410721675
58.0	0.3665151170222446492634619677346760948021023492274928423308297400964991208500806
59.0	0.3735107447052549769174895033788601007436002559668858061418342848166476455547059
60.0	0.3804365201858123987313012816261574077584269916850189544444413799128332367580664
61.0	0.3873884539063313537336261918440041267859626134760399582726001533398470118004495
62.0	0.3943604308042990512544270738239601757183649399862168397152603305598404550257743
63.0	0.4014456726226156989289848003436319841671818452948663604160285995726147682514884
64.0	0.408573092572168468534093098191445623613904995200156472025866570377633254448797
65.0	0.4157483001405918022417331780740221386186553386330446277050671882418347735213982
66.0	0.4230229849663321568637206157234872602535170515317577862625934777726569349828191
67.0	0.4302854916265228809850910348498859987094306022558792960581124532393559483650873
68.0	0.4375759650281864235653979481315037161764740932241060344880396644760514538356211
69.0	0.4448928880435279381026416784831543864874660443743413265974254667753280725256852
70.0	0.452242624762592290269606752833420390400634007537012504814402999184558960587468
71.0	0.4596252252261065323373313220074848355991242441736844845320485170373032079572732
72.0	0.4671169670451760137924552619110016442075389786128940449732470268158572543009433
73.0	0.4746244366409741594093280461511693224473665395567224313513452349409147956574305
74.0	0.4821774408275403103168265209836321501754639157722233870701354201298464366732077
75.0	0.4897766232990211336138815461171716436108244378518568731040997672285065876885047
76.0	0.4974302294490028277536004048147433478188236897575519072246119164643069605856224
77.0	0.5051278414167687218961259197894727641177577811363455822821932036962910914526976
78.0	0.5128915656743570681111871682978159848699484261867839349432118699705292276058584
79.0	0.5207001009131649032964532433305978999617368891973451727107319000426281371533327
80.0	0.5285785027947131580463972940754670355943853463582792319135036334208387691327759
81.0	0.536485885697536011918535845096723696353216987881367444974592399704443682256326
82.0	0.5444786618482813805323168872040927979597790142000313262780615513094895652612799
83.0	0.5525163290991966059775271447323327354836666988290625477670905660967097507662467
84.0	0.5606076385680324062483653009273504375206805332355435545958796945111321326539874
85.0	0.5687370307130953321790356309175755230191549605510532032746629239222254910687514
86.0	0.5769434611472933453439121888594716533058522962452612293995264451048303410772729
87.0	0.5851961120476763978704544336677180523256637889198245671462409625691586324706299
88.0	0.5935121894735875305608805337421879248062888263410209894421107885182533448051747
89.0	0.6018944907724077522555009550129410101283540573119280099546231042779425331669948
90.0	0.6103326028309884067228749636866543913831894647247344833739514542033349339215016
91.0	0.6188382882641269088074817853192690224779183398326015263030491849402317370149015
92.0	0.6274049244874332811473514168796007655980457740425679814944098122095237566038135
93.0	0.6360416762009942130086693839589431697040582187069887580272502182348320839426376
94.0	0.6447493996671853199033912694459695988202222103209371446752650596560595254447115
95.0	0.6535280023803885394333528686241612311877471155278998678145062401118966142982734
96.0	0.6623673069023218582844878935821846385708855672051321311158670924350139422596175
97.0	0.6712805846624576445969730516581902653751444658105874724196919662992423383153214
98.0	0.680257207560477896867282866656266068379482454265312307453271625997019991116289
99.0	0.6893044351006560783979155553825845898543862991155020010830303943857742156068667
100.0	0.6984319029777372256446137472457784907437539564752141449418073535463805801963511


==> Dim/Dim_S_zScbc_2_100_expj9.txt <==
# time = 2023-01-10T16:43:42.654, gitcommitid = fe006a1, S, zScbc, alpha=2, d=100, m1=10, m2=10, weights=expj9
# Dim           S
1.0	0.04393514816648919961907153346041796541661302800158629814165354865645064286438674
2.0	0.08609152160071892152938620518010318244293349556303009746035132586857867219881282
3.0	0.1463744911660648490289117338241484629415208567844613807587128884574168049281514
4.0	0.2123032209645924316297655764236740736783496674677716698379156145436603622710438
5.0	0.2773618563411617796229263227019053849608901930009846695291247873802453881924285
6.0	0.3393851954748742560029956625585384065956993659018195912946645405559343968444728
7.0	0.4007795975213164123751380511754170770707147020157691988767667348318012060907468
8.0	0.4588338397480264205836324402903060724994281728865598305880732535903491539520912
9.0	0.5126686391179790393102923629706889876554152476745506863706657743434770184672303
10.0	0.5625770164365287140389966891711468529098347686060095125787987416598208455267167
11.0	0.6096856582392159524487934161009823548776888292847283814752897186605083532500869
12.0	0.6531940618783088465401145735944523493325778451385947292948159482433362028736822
13.0	0.6936264908320185412027979441715166502020928899130719263907006918754414523754682
14.0	0.7315555700314809927497650230584535135628639425418705055850170999632672132170242
15.0	0.7666462407905144589655821446853562634481619246379834115062465770946684379002794
16.0	0.7989751259663095855084074310812048022949233592756624225413893871148589996337496
17.0	0.8286906585366094109883432493256778819289831582087676232381881352021685863380883
18.0	0.8561251243365926093410933473162844910480734516197853227083414205902078664927364
19.0	0.8813949662896610382394701706659974004999045112945283854391473957452004941425325
20.0	0.904523315480336109935322471737652951649793551133993438327229413106061296492888
21.0	0.9256792663668879904557836726549235648371602051374456696769358303558833566042945
22.0	0.9450118888808914721497146021309399056858330915211073122383365344085674859322168
23.0	0.9626879999890263272524566881869024257686827260510939798618413602602691267070145
24.0	0.9788209262667212412558601765448047251174024627122825061162863773693246701939334
25.0	0.9935083112855049419404502710596357584683042714017789456016694710539059114301603
26.0	1.006876463536041019952584903396306292003297916129126081879484319410442222132479
27.0	1.019050190041324670552505383622289967123649809779966359935957700132446996625388
28.0	1.030105671186604731421269334654549339780703249102431762042862028798691995097146
29.0	1.040136398656913704003205509476649680124309179270725583349016787420499436551709
30.0	1.049229670678304168785924479248971694400932340848826205012882166088718176681018
31.0	1.057467362540063094616767971083525314343360212714534700879067980804810452737828
32.0	1.064926239319203335686975543153881812156394022700103692752771769320073140019887
33.0	1.071674896482597036124816764768445901504850530608641597864674943410141573862954
34.0	1.077780122936078795556189698095989765110820091810973095257789552256004704963093
35.0	1.083300178714142642921651852988955938934881308505955487640115282200351645926187
36.0	1.08828814149292686458571035477437060625763361202912379189485800565562476040036
37.0	1.092795914231239691808506044294353356447871084481723776702307568952445300847821
38.0	1.096865712576731497361602216494933700174811414668128538852002534068781215756396
39.0	1.100539267241636164685205535612009519407845622153822549338539632912464734025115
40.0	1.103854544949512155907693306921528986001767205565892927794483967957185781427919
41.0	1.106847221728961651719243617579581387975973629125044818676311409156307930794958
42.0	1.1095476204925964958936842223273985952670774997502812638143772256407029293855
43.0	1.111983087028147060073659675693737381919284471535630347840437494054051422110688
44.0	1.114178881822028418873244832791559146806636644541285085863517041576003460014814
45.0	1.116158240109665719593072223054668325917495971457009403991819984921506993920032
46.0	1.117942613048901313419155071032253373535732433686879151787578510121281806825102
47.0	1.119550471330593408185254768390015978402437114619770807247220332033873013389296
48.0	1.120999507782180849388196178572739832896415511250991982985304527011082386324554
49.0	1.122305048517446771691466619653500871844105691140645866779099683114004485265587
50.0	1.123481074101811041593612172171151186777567996289581580120278225763180078777264
51.0	1.124540402801769367491184097376595349703418308587104735953045716475136740638842
52.0	1.125494648729361106319917880771886000196642982645286585782269092639840097408225
53.0	1.126354060503860896904264513875527959777427443895419335847203724948198333978247
54.0	1.127128001600596481188092307944384743679997333665384575220472879478934638474327
55.0	1.127824941061590301483350222887766232085216548518234958553050943279849726268297
56.0	1.128452544127276809691603541809401995504787597151878555056596021463246214569483
57.0	1.129017635760972770029299236941261447766948441815454597261297865913727037191427
58.0	1.129526433823813116523137371857224378603534854524801499843037280821807680430525
59.0	1.129984516341353281475577852743234824156480692272738413729160716202566708911281
60.0	1.130396980354991959954938723048075351802732078139889850040498314108411751085383
61.0	1.130768363438407779145648515918479426048649828051780477892984024458217540947893
62.0	1.131102707062136464705863423578270679914203568782092414884614443520370931915348
63.0	1.131403727540502404004263041223859683378542000631161575173565228520060794777663
64.0	1.131674724345159910478222786129497267229472301041864072427522994082525467793331
65.0	1.131918673510187344669846810897355865996368560412427653814254146351178761143092
66.0	1.132138277112936691828148881938536213735441309970163150941853749266143399196297
67.0	1.132335951253253468327463611114793081971498242245911373071320303355493163019773
68.0	1.132513893567746903883432539513251771246279105470277932101085570971404645248543
69.0	1.132674061038841632748546618555049246959995237156431593912148671836587679529103
70.0	1.132818228596169835876294149275743023002019203246856175337180500834718104667598
71.0	1.132947997212841388079571726643413240778013603754067948003794341257713128276019
72.0	1.133064801109287756924387276303588891819185017821643320585619254627159572374956
73.0	1.133169933858691738496200893087122427719584571665948950114733941544062657622525
74.0	1.133264560473980977484327974141300991101432642327479810073800243658549731290554
75.0	1.133349734000744640336831455501508841267669951761108452376966301946503886794932
76.0	1.133426396073124882023550834249443094043291799371421539655390151141959586277446
77.0	1.133495396424237128001535725606976459120838809202303137960723559042693263494317
78.0	1.133557500468914935668143728462484549470411903911925715224827383585809715675977
79.0	1.133613396640224556780051765682975527676052051436124611092548110368694785444681
80.0	1.133663707983140699809377949693843442153861588838487562813625507850356650081462
81.0	1.133708989939156873541598636828033786518142373245383505461460941276713077635124
82.0	1.133749745039050685293481225695988790556813082407261564177946715097652735821311
83.0	1.133786425797048593709492985054323423459136864245190436431312299452507102348568
84.0	1.133819439310744895166161272068559558957951987744646580822866520504030445909513
85.0	1.133849152180876426801533723805441594086394076466646198494082175871709400922541
86.0	1.133875894502566001176138439381812586649644518270940759663025117967144942613328
87.0	1.133899963077636770732906931972093040124863232871180004571939503275427844443042
88.0	1.133921625175193134131982964550744985213626720027550547046855514876397812880791
89.0	1.13394112135411351520032568906950437576935247938573118250032918572249584512502
90.0	1.133958668224709981922960223987576295947963628891508918845538338054024722021654
91.0	1.133974460641495384733165220256685952556777242363389472378536758400350776121253
92.0	1.133988674045492238233634643924227150443354493158632502717811196330315909618415
93.0	1.134001466245845738259996088729684442614908905326161148394834852701125500397116
94.0	1.134012979345151715063320327004109458199717471779991069811377427242051760658326
95.0	1.134023341277111741595110799666060580649855109533038841828822743317799369062233
96.0	1.134032667104760207070880467385937580398829243151153758194881272912176633448616
97.0	1.134041060451505053682173541421991102970639892396126346279230900164375714234788
98.0	1.134048614511459535340276918154452832004287333613951482551263012625547330044159
99.0	1.134055413202727303507195116286829241978011735910873184103890940104725135215777
100.0	1.1340615320541946837895405000672411914327552749240285230288681303016811493614


==> Dim/Dim_S_zScbc_2_100_invj2.txt <==
# time = 2023-01-10T16:10:21.812, gitcommitid = fe006a1, S, zScbc, alpha=2, d=100, m1=10, m2=10, weights=invj2
# Dim           S
1.0	0.0429314333518496489898254642307892866334999490895310871935443086128740854151617
2.0	0.0618976773954364945473398766657611226378231635844759451848530965012839825017339
3.0	0.0742971666701716618592443930816225934289025804713270540681175247955393477021126
4.0	0.08230650041957436037137858303607571930688116934920477230263568360698324006722506
5.0	0.087347931290253744654140865760031045718107202663126548014190360588613094826415
6.0	0.09126696616505585489436358902409204492838397527337419568889263192501367307418457
7.0	0.09434249057015531916741542007755263823280734637844922035581624180266931102078793
8.0	0.09666964535410732260436913223885039419207023197911132598171347957176942547939034
9.0	0.09856259242656946801246221599523091961811839369181356953304343955514082251712068
10.0	0.1002380278153880080147917355560958422276314840875440788013679471117898395898699
11.0	0.1016249125903792157126374692083516823562073524238756983165591382283652109315978
12.0	0.1028066273272932599484325733838823743518395812524570988763713345571429260640202
13.0	0.103832747846398154866871459992550364247657821593438149539536957971174200183294
14.0	0.1047076112518545607204356480147096676907106557128352463576142223879774877997361
15.0	0.1054850971589381638018648520002474576189904105570406642260580726282906046771638
16.0	0.1061632838253501183701540397961250108348562770326364951860861589862486158201372
17.0	0.1067870416939712878344557233607473124095724636844025005942343601905228197274507
18.0	0.1073398007783876619696725135848156802393507425936599442033020740933926220336129
19.0	0.1078340452200675526727260623123826201097630300120378038354736523019016201088345
20.0	0.1082819813304608886343950256567926996500529493640166492179436399505899682048101
21.0	0.1086899628192103320644831045592695969477467111976759384849842017452157865490656
22.0	0.109064066870787760509641265691938412298260682042268188975213396037200494235498
23.0	0.1094046826642039537983781574520142985987784404117228844187978627389750838893432
24.0	0.1097174669476306728527591632034575415897600539009515242906218762140784831784071
25.0	0.110004733245845856444178303668424265652646863504678433548786104279094115614502
26.0	0.110276960665014057750865920026121978887990324501589489697358287884846055338436
27.0	0.11053253209988091253265869689319786675457227615080533564805793094152696019122
28.0	0.1107708015411269439358322641370057040164525645751379654736635275646590369015144
29.0	0.1109943261826661758107430647523643830138730417706018156311305585123307556869524
30.0	0.1112033802458410483019206213659845179528921318687619635358466570248662941665082
31.0	0.1113987436070576487484132488085300114815602032238482086111747251222603651022731
32.0	0.1115826688676315220638158103972511114998796174507479421888949125623786552786132
33.0	0.1117558944630851838275830415457925882324698917320488275240068776990358424810542
34.0	0.1119194185494335417938206841381329427675782785341468445838273834960758548146007
35.0	0.112074757571485042232414031864565973752372606571605975857577558881002624107541
36.0	0.1122222238185024174019023090098005668838299244863750011111517565858155282843136
37.0	0.1123625670119202273191797054432556172649794332438050743439744096915378689996258
38.0	0.1124975428351166780638472423466652483055042530340390439387308476151583501571048
39.0	0.1126254718858500841812729376455671207326330301770138230627129844130646668498513
40.0	0.1127471087899408401960477471826505605421950575520791457098168464182214996784195
41.0	0.1128628464131862119854301417331694356877504137833178181570263739764871589986392
42.0	0.1129735338044398202981959030859067389564501479823574294637392708413160223093286
43.0	0.1130791925674011609631625850353691058862054507380074661766188305877440677760685
44.0	0.1131806890751516962859870227707475216431243021930963995906663671362725396762922
45.0	0.1132777315696526668732853111079686205395693627257830400984136224290350319482394
46.0	0.1133709595846330642359319034232314885652914400714730654907299344988119862561411
47.0	0.113460823174001410776010959441153423213644858971782435575400938997695151814224
48.0	0.1135469757050052676824629504334611974202650753742508639816661509653997239236845
49.0	0.1136297153719595269159042550984665771803016753249809917303911442198523480041255
50.0	0.1137097640594331506623648229126719943317397406573232645325462842216044158009061
51.0	0.1137871096334415421360361956803820121831388193831332575650835707486219834225798
52.0	0.1138620611191394902476871247951492804853286168593409454372049273666853908254213
53.0	0.1139341197536417640099232440442573053409164225926232970991362629463984080170122
54.0	0.1140039470462694413185846434636271062775677533774144923781687463351767546192466
55.0	0.1140712369986515240418482544125043384149150011144934743594710844614486907669545
56.0	0.1141363481459652223254120681774273625187147299950185960314077802893320358272718
57.0	0.1141992103423714853513997799481201774445365891705251374971977978268843013652021
58.0	0.1142603626969425815293801319570321067529143682390767724192757648737846649325252
59.0	0.1143197173859358182201702132273267840057910824520297820470384221062734799176759
60.0	0.1143771446274999680250595052228177690729800876482996408489007904836530529559824
61.0	0.1144331813705737821458915292656938073508662640132887065574264887363252984346334
62.0	0.1144875865116153000088208362876008559458325254721484877568279822466572264854055
63.0	0.1145404844950046498908466950226237460185001074418156685192077258892170296748269
64.0	0.1145918485510619119312426556350268729803366772860621068371620009291409352549983
65.0	0.1146417769642960234591035749970715410871197613189137779068450154604628825967083
66.0	0.1146905034205411756284822560021175954845615031797467567565664929166471714947818
67.0	0.1147378189106331995692865999734476048718805832362725543984331653242106747090442
68.0	0.114783919622145668323514031415507202611411274194438924737251902778551752580575
69.0	0.114828679268701910323356430803161242609645391871482266786317942835197964040831
70.0	0.1148721830475862126449302722491679651827486496796881035739571067070642793453175
71.0	0.1149145096582610855808626100195133197797060502337374858051867415154545278645917
72.0	0.1149559162345595355112810164680276686617700699704031393594625373844384482069131
73.0	0.1149963643331660421983464792684039268858071760706312513231777967817105845395023
74.0	0.1150359012123173003313653637152908562246961186972724399040269494626365283978507
75.0	0.1150746292071105350184220033562920201321750310602766359645841505486260344049475
76.0	0.1151123301502767657949434333530273120393216425489354407652702577010605688158464
77.0	0.1151492170383698064686188006723908713134438771846354802795778799185372580083676
78.0	0.1151852751509492394958443878839420206641173405089340662838805839886827614721419
79.0	0.1152204332433395378247609242359069584441235337647585691527569312920774651721027
80.0	0.1152547009498305508796595871236641039377837842697597192358527895422261218669944
81.0	0.1152881279084798571166887144988634195563798377720430866763398198239122949134144
82.0	0.1153207847888840825491572304135311863937400383016987523289846939915722453196916
83.0	0.1153526427417391357362718556465056463797458676426346613551007803762329349876162
84.0	0.115383752683664458347191730264392249260660982284888255242136359938201842391962
85.0	0.1154141204047075789438414587428396219727085007160428323446612193570428391649669
86.0	0.1154438153239641059215940581993650314480391132176650359431544165102995313786646
87.0	0.115472840812000620408875068280676385059697448999483850397773269813904787630714
88.0	0.1155012145222184537247268668992801635194690968726279382567038709656741399664707
89.0	0.115528975450729946091263065078072434146008703440203357262111101554844586164835
90.0	0.1155561501856655925489263023403715167099828404025369646957626533834544309586093
91.0	0.1155827184120377335866300509075742668627445163275934199720686685128748178391338
92.0	0.115608759664670969509394653673278810627176167368708425970222787593176550185295
93.0	0.1156342371043530632288167541768703434098855521768045842801960030780039138763239
94.0	0.1156591628745659416075663782297615056779246625685461085791380320027071367083987
95.0	0.1156835940928110988763131970829143140463844120470234670068024248165331842604033
96.0	0.115707512915216988152506206083013455944760397661668139153731263661994479114665
97.0	0.1157309521577904057982934734106646348064574537808721785224136510707517742042612
98.0	0.115753916438354235583687338790034181826569265742093682536569094300809021943748
99.0	0.1157764259990002201504334739894759277290782955635000031666780026840610881535326
100.0	0.1157985142655872425344024371416627462506838892624626047111244870528528477016968


==> Dim/Dim_S_zScbc_2_100_invj3.txt <==
# time = 2023-01-10T16:21:17.295, gitcommitid = fe006a1, S, zScbc, alpha=2, d=100, m1=10, m2=10, weights=invj3
# Dim           S
1.0	0.04291594807889030184367495320680909888835413511911242358083879245391639017427308
2.0	0.05453966941943210987544664506563795671046558997876236213407820371046434352099575
3.0	0.05933774935708742760290835094853631715870404989471609343649953317118540665969047
4.0	0.0615071537696981223620997548429851272767889873916877066158336673111390569387222
5.0	0.06268463460497708098730584825615089915240931138890866914742294140707806227549475
6.0	0.06343724851320680008623412435611305581481275298575201470967709182643974928270893
7.0	0.06393812481440781427910783313608907780823190843699511453705356199240283899064971
8.0	0.06428013946018307141015647905397390271738606588078877703775517927456076198578936
9.0	0.06453255732625010668872603070926240868505692780863028863596485675001072926390532
10.0	0.06471875774319762069499946583997754027521769654134993421175820576912379795750699
11.0	0.06486322455975910401842772993961688544864752016377245157036189471948076828197923
12.0	0.06497555678902105638792462202180046129989169753228477174731411946023008375339336
13.0	0.06506444038867353086568335136770205956034349968996734119229428973032878219060324
14.0	0.06513632692242435541405001193411407357796881823824482582294597044358599587389618
15.0	0.06519665653295657323560535373553983873031304758070330475738239017845523853199834
16.0	0.06524662480545543024611591384389997356077062590298502458013447455964655814982904
17.0	0.0652887409518604429458763508296612990569277019339010258262299911303052987728615
18.0	0.06532435665186430157878930724637613291952889416754343232761593024939736127190642
19.0	0.06535480840771494909180925915716799541705448618710152420059335085568574202790607
20.0	0.06538106598953725111922714299774751456701080956627530999261006732610724233259926
21.0	0.06540425596783238090361509334126177122941237753616624247488735916826283401487819
22.0	0.06542460598038649558988956776360019045512058896200069914034923523489297109673185
23.0	0.06544288052683363355808285547655851189240927162892186534696924592197150971323305
24.0	0.06545899683901567417169638994768544341203194087431312514034065530291010919653577
25.0	0.06547330899181868164437101811011149928837003151789244174727917884021764180994924
26.0	0.0654860934619804889054745144870372357377565275686264402035990993537796948939857
27.0	0.06549763072595860385187538050960307603092947079779469392506764672502232465044487
28.0	0.06550799055470062063211053374357623249786233566845112705329450734126707790068861
29.0	0.06551733154073802278342218160602878845206424936641044769532250193375534694591054
30.0	0.06552576803033172829556182602035378090660631473459060673612223391920317556321481
31.0	0.06553352023903758538584985246561370510606139192735244196175356469703221118357099
32.0	0.06554068395196253891580886561497825250237215681148281149180492945464155433058728
33.0	0.06554723248944867067678807646092074936351518382308653001752318548663176542076917
34.0	0.06555325452018828838033890303460438826159457858056532479046514390985245574657196
35.0	0.06555878678826768360988064524727008515683873043276184535726341698198909978355768
36.0	0.06556392173915292382732251852047032651822687597253722510262380876410795542104859
37.0	0.065568651364243185968639093860731416754423855699188890371278177457550933922612
38.0	0.0655730397351565016198855460530491192018438645395755606161633777592026922700874
39.0	0.06557711099087238530395039188740302987503098195737172243701271839834935397696765
40.0	0.06558089062840027920371141769640153107842101718068859829030537828990699319734277
41.0	0.06558441523427978678304757703311373470184273011408905515131820544221718370440934
42.0	0.06558770627161947576028398926797169211379264469335027392724527524979752674566259
43.0	0.06559077701233339154413563373482272894248100401501243087089640486319731969568261
44.0	0.06559364419921706706328727512359132906690305362607733222169498959249567393274903
45.0	0.06559632917561175105357628451351587573733237884577639634603223643302397561094491
46.0	0.06559884520607714922383603011094667711235630011369527908400353842481402899058292
47.0	0.06560121010259272206482745975789266303741789794479105601871976025343848537655029
48.0	0.06560343230037301814887593452305260344300491987530924566183538114869497960072323
49.0	0.06560552549178259288161530858425736309985564588028114407481926327094696363895869
50.0	0.06560749615600227754913506763826727283586904822386568115054468736132413081553769
51.0	0.06560935358090064462036009925718948220931381421019216783574866365714535134756835
52.0	0.06561110679312073924769433079181300689724288598321613082607865731788017949171843
53.0	0.06561276348263486720380291065027150193131382037875472374299814257435312157574243
54.0	0.06561433048316515819950631921967272899582412512102186347585543972606869170783325
55.0	0.06561581433233970663491340744584275884205839928165151806699812811164752605044348
56.0	0.0656172212190142911841107955504655480856481337177963095236879198767285172088671
57.0	0.06561855716581148774052491079932019358933903789714819338297772674611785573492149
58.0	0.06561982742215714000757125318271874286987327098861607167611255555715023345462246
59.0	0.06562103532754925387970053724809884568448550419886157131750299378538053866060762
60.0	0.06562218389542646489566085186464870780289228823061401519307559082163093209280361
61.0	0.06562327696157059252548999267618958029205105492833256303002926749813384391909263
62.0	0.06562431810192368972824147018008234110599676751151764011994223147026777164292389
63.0	0.06562531060175070280490198574604664374656802565232029523201619464346083605345498
64.0	0.06562625747501603951217907077187073267046586951118399554036942665233281985420623
65.0	0.06562716232788042333482362328115081024355007985088667112272146517545664131455008
66.0	0.06562802676783912930590537734397877340401896216166862354355752047810741290008863
67.0	0.06562885369527645214237005922282993454445480524546437478715790537025528368346605
68.0	0.06562964465355779173752234681075119811619822647785046691921409729336161626283394
69.0	0.06563040189970679535679993822697489139118760023478057661296106651270714084117076
70.0	0.06563112714840471319943182583991045301138589902847833904436822902391459879802323
71.0	0.06563182237933555861262612853657978580680512994128638121350388712280241351548596
72.0	0.06563248917468360749525408035675292769131965331420037728559380241491086463202816
73.0	0.06563312899387940745029213247067989785784180472597602320487274359391681875312364
74.0	0.06563374350952417283103259557184759650928052393024083455083548417308714102800273
75.0	0.06563433384214351888329725511961781741481028851333623610933486311547665144667198
76.0	0.06563490145280387556801097672468085825444966946604625368109156889821481880622546
77.0	0.06563544770497540806406834843468591770851787240089916531441003513361566552209011
78.0	0.06563597331965958914251991024205267327993292712889855242864476633978271012623417
79.0	0.06563647923688382809317028066478146783765064169284476901665485842158837003111426
80.0	0.06563696642869430993614537059455297844297876287631559437613439863443630494281086
81.0	0.06563743586098042458649556878046386694765886381202291087270958356282606801933801
82.0	0.0656378883326255452841793467466509757198646314925443928249682053408151935756831
83.0	0.06563832482247741733626312980930150308626592179038562297967939719994382435611129
84.0	0.06563874594733829089895259910153719277742238810620869393326725589337866621615268
85.0	0.06563915249783876155603181350671647330154271618505359502283311461848692348536239
86.0	0.06563954503741067926776426588308447954047960081751305217373682569288241232718756
87.0	0.06563992420416943923269592418103954639175998912435557415408636933181836393440803
88.0	0.06564029059382908492839484312885137547900693836594232115024058693166273440792627
89.0	0.06564064479743749992396500500196814917538762560395848995031909142679652492857081
90.0	0.06564098733047099719133008860352060915141081072014809374483493212311998018374449
91.0	0.06564131871732060366434756259704486939356869121835792322034376903965666906162101
92.0	0.06564163946479931170250100174684013448459993224727283202027839603560598645632292
93.0	0.06564195002157520973078690103140108775469796935483925404646863127079082073022891
94.0	0.06564225082319564597692985854215768171696493232682710898531536295351419735036558
95.0	0.06564254222568351757266435437828798862167193959663617750111687566625805059221229
96.0	0.06564282466332594724301226457511843618595713621001447730514827750919550163045441
97.0	0.06564309862343507241787033270240004558861254384782685135739599982192659548937511
98.0	0.06564336428078767008847571197705211514188817843179628942596493451138507703692769
99.0	0.06564362198965354655966165241677039421169569395065172337788827236355664122554124
100.0	0.06564387204829504103929301608791445523424041898787476815088495527426524417429251


==> Dim/Dim_S_zScbc_2_100_invj6.txt <==
# time = 2023-01-10T16:32:39.476, gitcommitid = fe006a1, S, zScbc, alpha=2, d=100, m1=10, m2=10, weights=invj6
# Dim           S
1.0	0.04291187263008094004543113473147326678150366944867306093698363468628755334382938
2.0	0.04486832027710373411678068260327210379591338330503489806234918315341554251707388
3.0	0.04507130330125050044702428088211878502738291738609755126290947834341668360311088
4.0	0.0451084267963596575462225013639096770320270276043817203254703685136491024332699
5.0	0.04511867882844483746061775895498318611281002394359350128692575529526483147552555
6.0	0.04512216575558779085599840466226286469495727982564829465795749477240478350392797
7.0	0.0451235529883605702471174289986372543368502455911500442641208789386204910303551
8.0	0.04512417588820885861540793475374616705952374144001003282664366610426353564844233
9.0	0.04512448499735798226693758133442827490769370093674026575118774476516961271283084
10.0	0.04512464969206377833684112673551602936704704717599956918572666749075428963899239
11.0	0.04512474321543063438684840719499208299656698133774522062420354292672527452474249
12.0	0.04512479886287119290912852298609969113372770683092363608833810965222141408950122
13.0	0.04512483329568860140322850923583417886693034217343709360377578402696339019023546
14.0	0.04512485537492338301481946559472927478597519072595903137050232527748877572309639
15.0	0.04512486998145696074388829427673551505151117404931161514097747048971175973875951
16.0	0.04512487989998384299884356090222473996273417938486580833216483749803047425393394
17.0	0.04512488679645824923378476801357943919144904724920535809599979767702174801835274
18.0	0.04512489169070615789958591897580664271084481328986533354675516464573417398146261
19.0	0.04512489522966185965064064526372707227183081746863985461307153539468997975041696
20.0	0.04512489783119998250930970630861197469111833968972688038223796768307526370739986
21.0	0.04512489977258480411325203015119911800711157301051938825589726986796910638394687
22.0	0.04512490124122134684137189965557695334981384913486263765778528039828873704478868
23.0	0.04512490236604826340826669035824820015427167224370404819025071317697746334757144
24.0	0.04512490323739293666220305216236003133942805525021755186394376502163710093036107
25.0	0.04512490391946468561604111187307074006807775148897580454040296880877632629392258
26.0	0.04512490445851688137920416577723476855209174642001577732465705278478728083532828
27.0	0.04512490488834130917380316312261406245796675523465601885417846176850809076771708
28.0	0.04512490523390734882030519852571825704423743491022755950024356056719671556221699
29.0	0.04512490551386499831108585476036251263602941321292649435967593855841533494547636
30.0	0.04512490574229510825046748411591713005452640529259601629602055944311145456139483
31.0	0.04512490592993027882615473043406766243390351752212529905643547633287681462239724
32.0	0.04512490608502060815571339803844825534106390875221025549078613952952058933142461
33.0	0.045124906213964609141912206626055804628913853124601425928458942315262392219747
34.0	0.04512490632176324687096886926475488422392831920066544064532411039166942770634898
35.0	0.0451249064123529257858837343845890243752719902212340807106856283005057702215326
36.0	0.04512490648885485333942853362316733685593248646458812397115209984296622019200351
37.0	0.04512490655375983668649400058634777846637067000621995048774973916559847586655606
38.0	0.04512490660906770055920715413863690953167794498476434333474576393854771416540819
39.0	0.04512490665639382484423491483459361600827679733505656165893844505844074482975983
40.0	0.04512490669705026653258948826986302860625125859512918316268629117956836504741499
41.0	0.0451249067321081914353013898126635239595325905420114744069256619379066397955201
42.0	0.0451249067624466595768091467649813415906708493064957976337674439265148710361339
43.0	0.04512490678879050239616029022127702661883443304854656371143580936759038622193001
44.0	0.04512490681174003420137024561473767628379399912138016471738853179537425382843193
45.0	0.04512490683179467452200759042546245691995732898469523189681035700443477759694848
46.0	0.04512490684937161409233208105893508368687293500710323495633857146022080526753559
47.0	0.04512490686482071179355051893610342292523625744785132951582600853122536682256968
48.0	0.0451249068784365019991987138188567231984608269360082311907018930720055306174101
49.0	0.04512490689046784215971123951668306614836866703979657322617525921068035457146728
50.0	0.04512490690112571367030647792482875033014436221273088878183042130923863982635893
51.0	0.04512490691058959906899059675977403592211513214311299100922137490165334453473199
52.0	0.04512490691901267293326611167187439920809210421755995107257991383857073605113872
53.0	0.04512490692652605470992037522709596774327212074726318168236833113194539251650217
54.0	0.04512490693324232427754130575536174634537591184454439457543613771391433052919177
55.0	0.04512490693925841871136041256977721986046624988297810120238102049816874420896597
56.0	0.04512490694465803169225205904710067170730933964853540581084311789325145007442472
57.0	0.04512490694951361787787598800438860649664067286296216937754175439826854404895119
58.0	0.04512490695388806241844225005253131360395638279598973632449054311490971923391992
59.0	0.04512490695783607753123581596068681343538002539248778891649174115172825639497967
60.0	0.04512490696140538020358907062279333786722842894885096956191014750728833042624007
61.0	0.04512490696463768215612844401358222923620217635921010808693253071378478359517171
62.0	0.04512490696756952577896783655405777571861472094936852836233295351118660741440935
63.0	0.04512490697023299478366406024797917326961777332777864200092152842419483198805975
64.0	0.0451249069726563168717296004303797393744792629436700514821671178377631136380884
65.0	0.0451249069748643767438560888727927253352729005547790264396056600575975170994603
66.0	0.0451249069768791555462123387555252595392467247251599602347846425818302728704513
67.0	0.04512490697872010642743690438958125457091221955881862507749478773276212277758125
68.0	0.0451249069804044766031454787218193302075670849973261790874026124383378405200611
69.0	0.04512490698194758515792742517096614137834096249451550064141983305400614870965162
70.0	0.04512490698336306211961085094248423399545426721252896522932311089847077219141408
71.0	0.0451249069846630549405678836827257617497290978364714097202808536716116927018247
72.0	0.04512490698585840764656543306841705763185421673251792390790728985614779240940656
73.0	0.04512490698695881606794900686783993239717771425155929922648652853635580833286222
74.0	0.04512490698797296269061600295034912149659265684021373335865653746329958734914479
75.0	0.04512490698890863437475831683672091404392907180223533815027338735004896666816362
76.0	0.04512490698977282495455672570968539485333736992940183947187928660863737233274971
77.0	0.04512490699057182486700773510559022462773985341917286373194261195953423901935067
78.0	0.0451249069913112998184033998106749933798142598591928329932038814837335859553721
79.0	0.04512490699199635971904435930599464200891969332343004122234965134028054730178927
80.0	0.04512490699263161922591417257665983684754387835271399440866554416906324787526171
81.0	0.04512490699322125114052980071246935131320224080106942757517980240039278042978118
82.0	0.04512490699376903343443449533305869447257388140960847688327475000908758383512919
83.0	0.04512490699427839075347801791341301581035813382283535762604684678577457273438507
84.0	0.04512490699475243118980241183348814237619266236735180170717333809286127434102958
85.0	0.04512490699519397882037951327830664407348567582722323181237248535504362764869594
86.0	0.04512490699560560255216776540160664085049518397309652098817049008287835233188493
87.0	0.04512490699598964178872906922603892570087860691317758578624659849288100001561517
88.0	0.0451249069963482292391937826205277401690863068878594085308746369526132333287215
89.0	0.04512490699668331122445309614265209715197484372515483031462431713518208036702926
90.0	0.04512490699699666581624194020612928981067244271101208646197791954867313187268495
91.0	0.04512490699728991902351466239989939198334162922062859635343078807126466391038899
92.0	0.0451249069975645592577491777394450821278561200388521687844637967167672601640087
93.0	0.04512490699782195030311795924898046563218869969109062459379566080641313434482259
94.0	0.04512490699806334293366964906259979323975161699895149269857248762453532832446607
95.0	0.04512490699828988533378960417129625622063843385964824593705410787745897544245313
96.0	0.04512490699850263247406240781141736207883872148399240488072107284885669463690424
97.0	0.04512490699870255453814133686634608234577429500093067363933696892291975039288928
98.0	0.04512490699889054450808547586406287292820654476121385462356983612787490293616755
99.0	0.04512490699906742501137777730805809787074103406512913512190488591638726591440732
100.0	0.04512490699923395449504607558546281429243029691638536934804766201189925398742551


==> Dim/Dim_S_zScbc_2_100_unweighted.txt <==
# time = 2023-01-10T15:59:33.098, gitcommitid = fe006a1, S, zScbc, alpha=2, d=100, m1=10, m2=10, weights=unweighted
# Dim           S
1.0	0.07393047415203211684617202075881624764428809088865027892924134860159279108492054
2.0	0.1491035419254254963371005689784160203803687196158470386985129839859899958600095
3.0	0.2662051368082218395231853992140645816139567615548541706745804936083424630172254
4.0	0.410241261940549502278137202511271846743981576642823234279927288963697895124414
5.0	0.5679891580811838474496959890406823118077946965566894492480469724860469063732367
6.0	0.7391011828360071919312348595345907689859233415807543954051137260181880907235581
7.0	0.9327205390209293581163716491214011848960644125363947224101526347477458095536863
8.0	1.141429657966870035348276170832192566893274939933187725352839393257208068513757
9.0	1.370746788084321332119546253275129227058357555614391998425968896081731946858604
10.0	1.620210652059667437638513082813791144728218828695169486377617356923075793137296
11.0	1.900797793511557092909234921292067302494251848701385369909215438938097684236342
12.0	2.215359608907656325605159847069604078403769375819489580592482596315617490855709
13.0	2.568092099234462697770523822177540855713358340388020292446725809929242501627166
14.0	2.967768672542861348106933395517082974093333137748281847591856421904326095523442
15.0	3.422408128980634550185879995000289924849775998368987749309428731640927347936848
16.0	3.941443082780915415618565289867461531753952245811758201329625509473271939857147
17.0	4.534906281326345584544990744159078141553270608957255424438128442265875512400456
18.0	5.214078305661533262482036082575284784765174857749136862489639089590825342339135
19.0	5.992297333908597279071853628785016202355461403704930911447459454143034690432911
20.0	6.884744392712719655805694187537284278848179327821277605373132118532205122835255
21.0	7.908644705778201499549043679332089979636907754293631799636405019597035247579233
22.0	9.083811043213137439394019128187489845604218411221515567708022215555753194225939
23.0	10.43282963909317470214480907489505785787668730059359152597477470782058442820707
24.0	11.98163978420695751138125775312316482002786228901205928362609149153295804361829
25.0	13.75999715325328609001886932839892626822335977347802236328798239965933894535476
26.0	15.80204659362153182800970560803983896022821160326290982787135588408867133933909
27.0	18.14695370585779279526286300253872279970739520819553456999753450941591353069139
28.0	20.83968901347519051663124659636101600418087218481324185444459565231820883740905
29.0	23.93188929262043485523657418967989661851941823429952987953014408419110641053846
30.0	27.48284404512713353673657920911100243985306813883816331142979072894878114613107
31.0	31.56063193635227273419847622216222988339638762852445674377552473282924562387575
32.0	36.24343245793580293950512680388871730296298914765315993576130009440444240640064
33.0	41.6210195052247012072943053738719830773540923935155920508157592132356902376934
34.0	47.79648566172196219884332871917236323455266051369076066660432148181228841455612
35.0	54.88821786830241328962225231473232921886789408613979512421244252741385736406574
36.0	63.0321678468762620360944715140866701222433957609123414050972255714459567929815
37.0	72.38445812644553547687196634450304292225032891859412088466776483875078707731314
38.0	83.12437502507761095421573257368202669070064502305404725809842289385678223386002
39.0	95.45780584843429876739434752236551466303045933171619895560633103368957537767923
40.0	109.621185849669753594003750708028552382778825698023261998368258709955022639654
41.0	125.8860307454681066779884523765676699596099139338346630146163629082307560246666
42.0	144.5641417875875107792858944892509753961078222900181580890443486963183222932179
43.0	166.0135830953298823755417679519266901183868734250848774563103588914087216399576
44.0	190.6455458523262203582523060666816740281284967528352169045348516381546484852098
45.0	218.9322309456022451619007465642227703707673504275219833636760680290262208750596
46.0	251.415901176761575308421154910275752191099323133821389359421024685000588887105
47.0	288.7192765881787386955743067270469664731037730478988694200179541695557575734759
48.0	331.5574721600247045301693723719003637211345591445969481451602628878946056249234
49.0	380.7517067436043790506829519129944074574363258730944325558993556299394579560195
50.0	437.2450460319310612734070148024929558608156513495761138377607165919384172421684
51.0	502.1204813651030169662074254982282849768493763236980214744951360159451502576857
52.0	576.6216909436522542460864857923699096251200407991941028233884153301573543193549
53.0	662.1768814479949145242275745885853227998956325063612112616179272526488288213404
54.0	760.4261671159200996243032053665864336884930703983116723615113541411504915508785
55.0	873.2530111396209245445660661246678938494652792030016876016511134278765457366601
56.0	1002.820332122783351031016260531603025329775692913014401911516543194368364606523
57.0	1151.61196776705532097021408887330055852997254461671051103348434878086145367855
58.0	1322.480290657417821680618193088456005427493345080911589258936268663492161227642
59.0	1518.700888952563398471882651234984270359769330592478576668376300127828989238102
60.0	1744.035360222961458192737610226230952171059259375980719486845584837798615819823
61.0	2002.803422209888837035381291249119036464842047886098803831223434242561291565986
62.0	2299.965722886688190150141551291061473986734862589746488336982613586772217032902
63.0	2641.218937311634234090691621915280321084917695131721325355455153196775325642114
64.0	3033.104974302694488271265841437576366181295572635131264234453598574056455775954
65.0	3483.136386453245314789393819862733681689657635687364470885301391126762884451209
66.0	3999.940387629867810075879588284737524336844889435801530046541705267209553304759
67.0	4593.424238803406176894567045814553419759125312128079589031878840641214715735932
68.0	5274.965172700715117524975906328882707334742463660399234241741375081733240258279
69.0	6057.628498179808539397203038724795823253465910545154874630454584550316903784592
70.0	6956.418065443416018496350844765451998856642167445725832109451222821933526209546
71.0	7988.563893571253020184309889474259303218380713153609837731570515896226646418176
72.0	9173.852474262187730542789673916809780988647168041991460204459722074966844573748
73.0	10535.00608379102102138572197869887095908849026017976155288315507416142559508895
74.0	12098.11837468423485503934311332708342943768238956627187007578825899901531584552
75.0	13893.1545975152446922367678024539257660406895155741472318638156239613806335842
76.0	15954.52604219512376095246048228126973012347430053465580665933305802548061304898
77.0	18321.74971094091587969579806544877153763541029973383234255017057006573996304052
78.0	21040.20586901606710569765419603615779160196943305097277871639501998252257105549
79.0	24162.00799567869073805634936365195224233530717466949453694297703334102154200459
80.0	27747.00181251326158536647572516523369226880044209157122531758651867582378786123
81.0	31863.91254076681213444545056917446316867109385402430429173510728322886637271298
82.0	36591.66238089750927951612434659411025893424491362252408797388679666838241956686
83.0	42020.88347074554995389365406016493368438898828846711251645175494898410352363065
84.0	48255.65532611002070985459789964777610411930505672649134911380215498691103229161
85.0	55415.5000708988040847997610340216710148242332341652805139205567254501605933554
86.0	63637.67370590871203777662875662037864031049166871145068255654418243602652753878
87.0	73079.79734042704356226451157433624399230325942499569134129487336788428870093667
88.0	83922.87882801742743042663939228084220677810964506179746564171806676366091265932
89.0	96374.78273199792021977969232444077270633356218653525672647490071593129798358207
90.0	110674.2151407108035919326846941626314582671342750467464919581336718281781168166
91.0	127095.2997224818149227125991441365665722423105212072890653146772649695218560427
92.0	145952.8327443781346827050654493778627788602569541492562529722476271401008110815
93.0	167608.3177947789917005623075505056558911901255342847260971874135743652282072899
94.0	192476.8958968883540822036694652976201903834648952496277753432547718311884552113
95.0	221035.3038651857650891279423887941778663930220024703646284398637495508721193051
96.0	253831.0134684837124957377123139773899061385401919259419103851561273727487769443
97.0	291492.7265996156377428100167636983836019794830314368358323442615055043562309076
98.0	334742.4276467623549273614172480469160338182663463540539596799380528649825111157
99.0	384409.2241133665479822781986793866307275578506589786060953721353216966973179665
100.0	441445.2408147542826020687463738694275895679614788350852549035406803317833547689


==> Dim/Dim_S_zScbc_4_100_expj9.txt <==
# time = 2023-01-10T18:00:15.364, gitcommitid = fe006a1, S, zScbc, alpha=4, d=100, m1=10, m2=10, weights=expj9
# Dim           S
1.0	0.0006377547909692107357607759712756650562794370240956836884635704429962812889152567
2.0	0.001227336851429398677027945670609342335931391414912613651409417988339884207981088
3.0	0.002792368722107238243565321649392254537398075269353411896045024073291330162001333
4.0	0.005154430468453403987758382095464931176356062187367049079320999732595954521594956
5.0	0.007705615748748087336660557788546015938145760830360377729736431079225249612904469
6.0	0.01059512679523843906949518004423178960338985802032339307083240675711078331012184
7.0	0.01395709765119208558955051643607226429537344592476222650415346446169017016079842
8.0	0.01677046479950073152268463550480045885200520819819983862041255051876503022118971
9.0	0.01944125479031015372581717415340243750560614278946243840823878982746657939949047
10.0	0.02268181507707791851958335898536107493867308732556962329448915482223778039777033
11.0	0.02655762431972314226231877386726307709157256222981022955310854103982279665136047
12.0	0.03045731047222160599947002412990411755686791001927317144274587857229068971001128
13.0	0.0336066150700653474252487369162790086564637450780349821183014379293792784786919
14.0	0.03606655601031194561253324793107330664351906554316952158758633248460177767215464
15.0	0.03823002613970925457654534449688614681318410537390988364785150739092502365969629
16.0	0.040192210975444124139193611672093676626317762201203360549652914616506005654406
17.0	0.04195523825218629910036045032110297666800634049202888355342558417201751241755871
18.0	0.04358751420952164360959766895828377644496582448679290805724594598855560026045882
19.0	0.0451900085623009977584455684286131809896730504493534791196885345323578152623343
20.0	0.04660452448574410326572090780949561173210466294610554662790863214353662570990506
21.0	0.04784019464879956275403265845637302247990606393222341714400504192752890779210617
22.0	0.04892083540321915809228304781389796823615858705897039884909937760350943186028446
23.0	0.04991245386766889591939652367143838885035183571509407222214996337945606398587651
24.0	0.05078157751465080016905990905288769813157602300517505819052098286527530165865492
25.0	0.05160980010260352986396571688802761616987991866251008851296972518698313322766829
26.0	0.05234326947278049007960947258302762099163760455417472998737213324659963197447997
27.0	0.05300232331808295021613816234835553215502025930011678956002525609629840892438837
28.0	0.05359501379253369085709103180309857942363561850631796640775521693270615776551937
29.0	0.05412447310161844065979538633048404544524914726322985180135053570107441523473446
30.0	0.05459654498355873175481537363426024949088720529285675513279423993676553682939507
31.0	0.05502157956141452658837269845806845790601010349515750967152228531469402185770625
32.0	0.05540667501141131627248207897830362578453404550510017417971124037932522856554891
33.0	0.05575416834555649050357457810166046398156390808176091952771284075426199761601722
34.0	0.05606808769808998247415290834203026094941424417550059702226542173833233845109769
35.0	0.05635766769017984401081378169124649554486535634205920505369057257990360861958979
36.0	0.05661826939639994062502068170872580570539190198892826863400351479182842300673951
37.0	0.05685156422508617806451380498911977694608761103149150361729395042710185107365478
38.0	0.05705994931957640105678272496137899164460378162241294701543696798511660180132069
39.0	0.0572483105682699781625362070136234170433457857616594230163801490387467510026871
40.0	0.05741735842782607460645847378025281801553091901389309509852577688413516926100702
41.0	0.05756972376089857666222004877705599983410418457214343433120442697265092692736866
42.0	0.05770651750278053947161708655729709887275170786940593542525496455840149844315202
43.0	0.05782938388339278475734826633137502796149798040557135963354147036108000802933681
44.0	0.05794040271597402239060864366057758500703390101644990810502613444206757450857486
45.0	0.05804009665902453059292739218576497015185049105238215027512668632934914316789786
46.0	0.05813055828958853534982096489662995093907571270679530767143633277566808226264971
47.0	0.05821219708904535474102531696995777383774025021877998071785741088904824117385256
48.0	0.05828571364941277971254406142295357101707309785383850465003764987640770627155895
49.0	0.05835203582407258321125599051434586359533416758566176852617236583154289515004139
50.0	0.05841167254232188575355474865502246427018911677535659742261240374211366595859385
51.0	0.05846630236534582689098815994269235307961153811497562973235344553368215744411927
52.0	0.05851538962035554279944999528634097083880230366534180028533907719261661007136997
53.0	0.05855951807979108725954636341907594007861089954601432574886333489027628889341129
54.0	0.05860044683730400338896050320484360024242179811243733067256187723779793214940663
55.0	0.05863738671999911022364575576712784955651532919752689459146202616788105622839295
56.0	0.05867104546246961942669926025735095717012774177418331013859487068047025747050268
57.0	0.05870146584588648714720005160658293512100466855744610444761145390036373382387762
58.0	0.05872884932726813610928379205718375575052286840090685324683508186660203505145261
59.0	0.05875363834748740974742128044701837637705112715164910483524276301056089872617622
60.0	0.05877595417880995754817096075948283852842043278125888651211869424498014318429685
61.0	0.05879609474809208224453015930525930446575885743041549988214729451920426479503184
62.0	0.05881429815861914538994051774908222927580607629280095510185181006772244457718776
63.0	0.05883076657149145387617081215473831171143692257294345053337752196757023616384964
64.0	0.05884560220855465564784257607795508157535806385968698903919720116553141589439493
65.0	0.05885899301011533848669655830139625402601745104954799074864062154098467428739529
66.0	0.05887109403614964842096514780473045795602203370124549660080308950146461545358371
67.0	0.05888198198381938856007702770520321734261710340013871025120516119720190118256697
68.0	0.05889187575571897760246268201821301809856325647739679272081886154284908407007315
69.0	0.05890082252977552633713928205679692931830913215425502596340366218143824837114581
70.0	0.0589089119033871820008081801109169303704179783400236941174257790948750872563179
71.0	0.05891619688840663054453314831602288788524239295839481916275787527127622865318551
72.0	0.05892275771390357856796383358099689619490863732150712501457229042584881516013457
73.0	0.0589286638029103984581978620265189903049959368124361005167213278278805134920743
74.0	0.05893399783685331498127235575510311712454242725590450097367815631594584144253719
75.0	0.05893880289042393228312805687881396021054640500499891215735839469749625396076678
76.0	0.05894315610516545590061164309445084307827240671667170770722181047826967258961078
77.0	0.05894709628771130024404869321005342850765817356227655316316950021169514055834191
78.0	0.05895064457035970824875637366475844821038106433999383491380903016619200984839375
79.0	0.05895385225893964094047607929288223909074839573014934715362079072224789089925676
80.0	0.05895673905945258699459362882501096186068843466395861598409008269485407086818715
81.0	0.05895933992507192179106499034852792750563413412677114853054570727638338780927089
82.0	0.05896169556841780659898513437554131515499928757754363404936350533789044891833917
83.0	0.05896382094307851884194895489511509421493449839187781944284538285393163963399336
84.0	0.05896573652296735546832867432184969507976823551661405636032343944815901100330604
85.0	0.05896746772262501976294267688259117201810874312736499179144791701681779847736772
86.0	0.05896902873782800336231376069557940767147530339823612702243183468189438393628748
87.0	0.05897044781157529973803351171209517310189750099727490666088707179345244374612912
88.0	0.05897172582110332748309563229073425474118421710299183247600179136411280987868411
89.0	0.0589728859985968482009601138286413578051845321005056064133251423251274198603863
90.0	0.05897393151803789080127318324692130455323401622237222628555432056077057912736719
91.0	0.05897487326776469707804060682467448941641795077298143425090808518179048897352365
92.0	0.05897572112402143356050504138479146646223840509304960498716776397243320639715445
93.0	0.05897648468183378464818958835727499929902793833583787863662481822696920612506007
94.0	0.05897717258454353892586012549577193515634751626994293507232049970339888754071733
95.0	0.05897779225675847269749699573110009202484298795248593744904551561146522357706631
96.0	0.05897834997902441616646290879374999153570594298434744924135193348771576472331591
97.0	0.05897885259796787083722212964762898796125353391831606243910440620218774034422622
98.0	0.05897930577729751380349136021144297167179068929731895353811311579577568527830172
99.0	0.05897971397723794488241462928664784016481233517092463383911810827315118144306422
100.0	0.05898008340898440331165723265780434414595831464931766521264642032142585082115922


==> Dim/Dim_S_zScbc_4_100_invj2.txt <==
# time = 2023-01-10T17:14:21.704, gitcommitid = fe006a1, S, zScbc, alpha=4, d=100, m1=10, m2=10, weights=invj2
# Dim           S
1.0	0.0006376137367778983917237097143815361434385449770239369806584810069537530800923173
2.0	0.0009279630531435028312761677173794588427530793429044385050571834809041204531196102
3.0	0.001344748732424350150051624875150140500474603640651155943567785663102001109780795
4.0	0.001777934763227672083885457279587150211673327057180111368401789540971734711262999
5.0	0.002336479550065614952141591475405771789675557347581196386833209564006487680058857
6.0	0.002640291976083585702356320867535420025183366956696826987130753072469113925337907
7.0	0.003035488255011540477957633755915549438442154385696088243176860751218538510956486
8.0	0.003383784487074061850564029630303327386242941411728969006001778588839812889783324
9.0	0.003628639892406088560713238957902002062268016486401840602369877490588460170074824
10.0	0.003846750389512878369430917316797424780532267400090505731746469152990521562147686
11.0	0.004006253626588420294313670017865573794070167980565055067155507917851397432400704
12.0	0.004192465911946085651598023109548433569602114432514665232216443120634067576282241
13.0	0.004352985281475115137632421629001200536674262438284671811455045377971136276604668
14.0	0.004488250344985232073309792908874697107040037403602126859224469634828359503321978
15.0	0.004616794278321690289087102655444332381008673226213384993528959307189537047025721
16.0	0.004733728064930430684650589956377337362266888828478681994372102466789565857263137
17.0	0.004837913624956868692535594113159333330813105399350807471765492749371423115913987
18.0	0.004931069537169703995574967563009003569571529677414639806903407318675028600321428
19.0	0.005013553366087856372369999935723528214880285021178049185144541897389043740188898
20.0	0.005094687730409639478729665710269424006175310062107802114822146961736448848493572
21.0	0.005169167607790041628220247176212624547187112946564643811339745126967923752938478
22.0	0.005238333999640199642924095758775085643232264081339343083889701916688267987596194
23.0	0.005302997193719098832950593258552383900184210201830470430247108344407714926289066
24.0	0.005361937107791564319148847167030244899621178724957117937052402212635354041383435
25.0	0.005416261185489367366108066533126825500382773603935314729917701626302786887896249
26.0	0.005465454711184980362667589629193570029672525166747281836761439596921463227738507
27.0	0.005511941420190657784583069348123910475836398138632875243183543600397700179184024
28.0	0.0055553025028793863423669009298194658481364964117408995929180935666945798314822
29.0	0.005596518861016472087624651358652233881083280727471120077746252824675641407302862
30.0	0.005637267842067750997956819538982353202707938446836778387713833950354506606206023
31.0	0.005676052368880054585338115052041116833166182622111361378839517165036123963749962
32.0	0.005713683976329236446443770258300690131778529244662851712016061121602937706433253
33.0	0.005749071074399407781379818473671932560993236973792254254254149742354155341335555
34.0	0.005782154413693833984488718433167970976148745388410556605443580562317900975841598
35.0	0.00581390354676330369203494471568844866048517504769330718702149591708376653853989
36.0	0.005843530258099475194004184737607080186211329854658632183846457162075611642928442
37.0	0.005872143521277512853188288795016687637748940444065436384432020180954067724261206
38.0	0.005900596022362235925776636939540932930987563142318798925396038572234876630855761
39.0	0.005928783179105816107675591935646965459058056274139385998806346534210813940177051
40.0	0.005955325458976479627264789105905667496123544463089887120590871681146611348146473
41.0	0.005980474448796452173419625018539818412155815167017863359501568663407205681206718
42.0	0.006004705948867480091672226004835725097984695436570732144676556014123831481258287
43.0	0.006027916191814357186018803096254040459874563164298619321269307006508008612546564
44.0	0.006050018600350466088926375677341393240318755044039012841200615975494241767540588
45.0	0.006071501271573250655672316596687964703564531049533471802605521427166493731562552
46.0	0.006092127074842010308765512695969081216132917415676285526398571475741243873319282
47.0	0.00611194482041093867424810981352750054419438466444750995398758346181665115095075
48.0	0.006130889814881888163567376456362081742195154308720887210750281637515113095768945
49.0	0.006150747118054842891583952446880394174473655491594377534434643570133500253119601
50.0	0.00616974376827301282066881481596447323453209534989159160816758989867377877363599
51.0	0.006188848215824567009235113558360693546188382415628181867927483548063587708619914
52.0	0.006207147250556926039382815212286025366759881384523386900481515096200242593958515
53.0	0.006225362846210057909312490772748189827786314276411651546744100098252910782359121
54.0	0.006243137721400038326304494362117409282598883462349042775550113027043961413307815
55.0	0.006260721344886555405703378218325988306701342114571812431949979585747453115496438
56.0	0.006277631374486099336456360467010075170464765239623461844575584032913790179826854
57.0	0.006294149271519956997984762537174519763500295565537184659282697751538683979096723
58.0	0.006310000888628918531366910243902973222938352425092111512396451072014565911002549
59.0	0.006325340593827344317435561616310111058198826180705305241897990810236245560717904
60.0	0.006340257835044436188091612193269162210790356506719386717924763335484165768439076
61.0	0.00635509493676260680593465449825453527588055250261983956745633775516770461842036
62.0	0.006369379286094134824262164233314542988209207597233541559587240080068598580438532
63.0	0.006383335284563616470459225608941026244024407490618415792746460419784260287453685
64.0	0.006397130238410876282954529870759864624615343014239060927843547452565449045949424
65.0	0.006410443914438007150068880387695212908214664247936515736511654557163366822039131
66.0	0.00642353858914644376273789681235918985383889374639839999938963520040983615730878
67.0	0.006436472064363709368374334439114167201366943777515946681783692391984523715065065
68.0	0.006449126397779246293972529539837587345264010596367390697034432182554348218113954
69.0	0.006461605225821531543083338250521797310650135176263731598830574465653922198269126
70.0	0.006473772011337641222246057673851669436292024707928877067436942460605191024480356
71.0	0.006486146473340610601603582361713592332717301544262056782750321811675414318949715
72.0	0.006498236060022526864858567089226551941368157991804062584787933169032766754559486
73.0	0.006510126605025199460335197182937518994978907392036590239970490749004039686664706
74.0	0.006521758640223512201080800864346837698442166167057266215333774177909787257232411
75.0	0.006533139084196491978798033795586553331479225407254169288406451142239408234518853
76.0	0.006544775460711423907208850860479133381200264227034502616535136986361574120243985
77.0	0.006556120768551976006055869112913761122072909854711929391514105728189362845956982
78.0	0.006567379662711884684963382799517945723136848258126223441567311813515335336633618
79.0	0.006578524421806527977814605253786601762516505543166849284257056801685197572663011
80.0	0.006589866660790178340491568840300350352345487161690660210382779934558698415455215
81.0	0.006600906261235390389449376404101860355236065176024498719711413458457792315333891
82.0	0.006611645662855836489798257954907780010852671900101747506315704049957411262939636
83.0	0.006622204861431249093970851591096686311893828275575159567997482688493740768860913
84.0	0.00663285433732052209685564223125658315167339584102827352653850688108375014039927
85.0	0.006643224969665005667174068780804283213633029009700727039134443922143046058296384
86.0	0.006653376367576392628424917413687546067585965761610624583679121133546870088122722
87.0	0.006663290279946439710083669146435021087232027192240019172130060741980626191254038
88.0	0.006673022229607892620440057723753985404855813991669364526725827419789977569720019
89.0	0.006682643887263681000229906203130792511742374355711828888830152358737076495019363
90.0	0.006692223587500987908950179355983326588722942150529211806254146071227218054235645
91.0	0.006701567287275004002477799893875296714949370226859241635493015056592909425259167
92.0	0.006710710706395053464610286701123308896753545528810458051307393184628116668528476
93.0	0.006719770998071647880098960982168157727353201498617544864872275561211190686454617
94.0	0.006728658246298662353665955594239237325850108266865250366046964928436453414449718
95.0	0.006737466120074597274125845876608231266877805597984380192492515227802320518811264
96.0	0.006746062566564350965780232291478492108899740739845674579279061144338923372054125
97.0	0.006754601804431918688820518605279380693696460536334355642203192469651939173364935
98.0	0.006763004827872075242411038734039776086273462248969283873732540086790262757354351
99.0	0.006771353602038463357960796509592278936761858803224452746012932017432456156252604
100.0	0.006779559251147867041328670123629533417805425325181120264509148037937741098542309


==> Dim/Dim_S_zScbc_4_100_invj3.txt <==
# time = 2023-01-10T17:29:43.466, gitcommitid = fe006a1, S, zScbc, alpha=4, d=100, m1=10, m2=10, weights=invj3
# Dim           S
1.0	0.0006376115446238757735641145554992293596000430922298950324167070163059909071576627
2.0	0.000820243316174807289156460381204555900753112235404855242196271742370379867492264
3.0	0.0009902880188502578395630967804418933319768967017265717003519634689626384238748694
4.0	0.001129387097540981460613817212131682567584745819750092944031860201171778693854591
5.0	0.001287998676258290217536434533248272119152054441456686224468393916544620316108489
6.0	0.001377870566867626354552994146185489513004620862515653153868957094481537655838931
7.0	0.001460651307203474245884486410744586937900362063476317938001227020974418805835133
8.0	0.001512012378649697863096245344439084743721423959933744139898513278531169775599194
9.0	0.001556476922659353870885923384039431629632252077046754370069376840673191549429331
10.0	0.001598672793585741693970080394300453222537581333018901761833271280954364783226694
11.0	0.001635495182340969445096291840883431757310047859627981416933101028132969000521416
12.0	0.001662365571770965547660046116447473021147808860605075243432143773104625551576759
13.0	0.001685469603459863528019438081786143475542753875024118555762816265112336309055446
14.0	0.001704506683761032677267447414989187985875384503369123315600110826276911629606362
15.0	0.001721575028403082921096428935215547888530168492446651635737213924650080894871304
16.0	0.001735535652714160808269753555598555872474790600103659772409361255031562242784946
17.0	0.001749006643823143180493617552357816188563749864473166113663907646772401177020854
18.0	0.001760600490285728236223894594565554345873041472665162197733377927829161436914088
19.0	0.001771362403678282497813488560410732434586227635640369707383489343301210097181574
20.0	0.001781031682327688876998168956765696757386622052666087838731066995254044094855127
21.0	0.001790680711524679250852760687489870343551201528469663525804225580234931519687631
22.0	0.001799618203993742493446749075090290620782833563309389360507272039418471870836732
23.0	0.00180738582730715378209108111167466961843015901148104249373571773097654525066454
24.0	0.001814490056218826617640458513817358128608688995028974896637153666004353865202212
25.0	0.00182076329184452250677815163055645786734614033020244563402830736697637729858525
26.0	0.001826341583099406858499907233591736944485999196947700247213583857557974679375052
27.0	0.00183164823358514483068101025425858858070498457201685785458290231950566761016788
28.0	0.001836388175658564805416713787952993060013525088788013309094737340862745368530604
29.0	0.001840719628850336291021965942099619431069387830626136578952786319261204960882218
30.0	0.001844614737737226837114633605561322158748670093530881941532009894963342760339861
31.0	0.001848346651610402236722551400465402829871274977716427200523252103006461348300136
32.0	0.001851771843985560636019368389633213950698715670095328353541943605906823799293838
33.0	0.001854936821116709965214417332878049346441264877983422726415762396260559591738319
34.0	0.00185785474827051653920038766708891213167989108369509809211434836064195267382678
35.0	0.001860542897322773355958968541214910031242438258698572370606060575006300038323182
36.0	0.00186303044381676367403271471396523579088021813749978684206529352244575251848838
37.0	0.001865375787109125553490267056606281897749967987584366496090937979888050796228248
38.0	0.001867586124887458890439952036774340384286119984340402004526813858879333086780597
39.0	0.001869645190744433641505884915932490894949899528750252264729700781040498437370544
40.0	0.001871549815828290293654230727866957960157685943728755377246478193794359957195669
41.0	0.00187338245795889106354277585544104083243430508716129456070907378257891527818174
42.0	0.001875160511272526947578857747115595792578750898163104874546762983418749097962846
43.0	0.001876933410551884516980752865915496144704677662069101377018015627946832058188371
44.0	0.001878585292579813213579679014347250249760753708091640503704666746484439438385154
45.0	0.001880127077697047205357861696623791314715594134991416153029828425028066161447287
46.0	0.001881640342598133581002221262516228895254108357430219777046898270199863456694786
47.0	0.001883107297852427244906119394005150398792380008176963298616432445606184711457273
48.0	0.001884539839587034872992818916719929900392440288194306311090578852667791037495701
49.0	0.001885901846225808970092438564756524910764697089352287620380458559512279116587674
50.0	0.00188719757991397426645847861075088994711410886550838894496815348713930248075553
51.0	0.001888417769812800490035763275471936278675086479933611696934219633189063861970742
52.0	0.001889569179460275751330874119200917216754151797118105326694554814656426022318016
53.0	0.001890725478290269130789098137414231399034533669911547103144378880433114119741105
54.0	0.001891825532744103741719138141795497476332845545765733323318486303054817772273417
55.0	0.001892869743214324963735786853026465796992467956666999726379976631542274218145643
56.0	0.001893866304313340608009035355967218936428522195082931409958747387459473564020933
57.0	0.001894825634759472560249979067179297385507280266637211027818532245996866295929172
58.0	0.001895745118646895468695004367112367972386320414277223954405808099715979339010944
59.0	0.00189664063061859491746391017899499343510664462811421241373107443833678374734784
60.0	0.001897608979019066255580127012552905374755389649981606187632962297937761868272394
61.0	0.001898575458083302165564325251676857059308673326440907522052136545297216964337683
62.0	0.0018995085122175187752410289029533289180387914502143255132051491240228090505805
63.0	0.001900417964552113761205496953407340591151892240724171049747734604867238256482727
64.0	0.001901288344539398668226630158302422767950842486615808707456677813965373550475176
65.0	0.001902138646932436758582178807774059257458476800984613481969258299141058315463067
66.0	0.001902960417185546372854163574031812339569904092578328004114780984502241736189723
67.0	0.001903757902720177701098525950513444731493698035319073067925693842537080477114617
68.0	0.001904536097243076594995242328315463349012097624460512300035434376556785202810954
69.0	0.001905295548020177850983257515640902622474487901566363603471030632630744255691339
70.0	0.00190603880812645698440281957848920873025761388756551404683111707840551936209248
71.0	0.001906766564027181823772129288335515178107624465893390946009337393676124602235263
72.0	0.001907465390962073771900698895677710453520858407877595735726679265764388219846608
73.0	0.001908137254918535464871510961089344532896966644858758153663234849290351010892031
74.0	0.001908810908188190375013433661795576205012757907186517307116701138974708870915088
75.0	0.001909480673679941333026015296420911762012475909606119021156728650753556172727211
76.0	0.001910129890865826425226947407123912025112596766218307290255533862798068382813398
77.0	0.001910759592134600990161915013751372380361132487205859776723650317006971059388921
78.0	0.001911367842798182833685965133084912258543571264453847789390403463861744629388069
79.0	0.001911955225076239540579503740789453510270980774369769821999820471070565309500082
80.0	0.00191253222099976909282721571415375809505145389423338038878237920986538943768036
81.0	0.001913095596470127586676958323948627323033697203127301637041983293535042181349646
82.0	0.001913651331748275926871184100038598306213615003037819419340065575795367832371591
83.0	0.001914187241302540199467702254940653279055525835417635059549432927844468022730595
84.0	0.001914738037870157759516765451266227205253822941535020956881926439589184793601591
85.0	0.001915278480277659611095755108309998394250121522218730635019895955774840037323758
86.0	0.001915800451263397914835504312616050790992933838419662350322436374031195064715839
87.0	0.001916313825451374712793670934735552140685159519417151077054607680777835672179064
88.0	0.001916813259322038032872531614813700058167979153512989239860694098116639706749164
89.0	0.001917313697509141332411331777864320138806863846667081699453275425742459804785615
90.0	0.001917799178408337626311927707632556213237810891907261143800819135509023834434245
91.0	0.001918275100570720834995632843255227423399834746312008600274567265686070088743577
92.0	0.00191874430345620535457509967621636549399718604430812263805513551630834588045988
93.0	0.001919201524273526989974634651590120756674172458928735091039000106558280349098852
94.0	0.001919657905211859111450877749698802102153548173891907853979281005603849581800743
95.0	0.001920102458245821051036943912554740974323202708699626253322548632821666486766225
96.0	0.00192054007152199200155619569645467879605635487942679718699423703672390100643941
97.0	0.001920971712841069752297016030174035947495859613725116130942192719646856168518379
98.0	0.001921409679267179893535500577196717157335051947088818260906449439170832912181885
99.0	0.001921853345367200117691249348522295820862768301949322469821910684619475204423199
100.0	0.001922293429197153060253389158566084538575246342305366370408417119551789264804672


==> Dim/Dim_S_zScbc_4_100_invj6.txt <==
# time = 2023-01-10T17:44:58.610, gitcommitid = fe006a1, S, zScbc, alpha=4, d=100, m1=10, m2=10, weights=invj6
# Dim           S
1.0	0.0006376109678404170398778299167159870774969339776515684565960291739844254628940967
2.0	0.0006696764586565762161312379433819233659945880631833472064964586287925365243236382
3.0	0.0006763778400099356933908034675286750887937926208671285476386166751914054193070355
4.0	0.0006781667132790593269529227686804435621930112501244890830166893399270833075523299
5.0	0.000678871414939548401766100516975934883106103920919281045527298701262479350880507
6.0	0.0006792278026529485826828236394878539721670381946077900527980215214876031257612325
7.0	0.0006793723939343025092254169845815876697895338417259534129586634118378902747673295
8.0	0.0006794434844694736434449356271572803154680706044832649423882119579451588806414804
9.0	0.0006794830531158399144522137237770052287464190071658997536961511532441693138735354
10.0	0.0006795077386032392560046174485304926083620641881829040978331583555435728340763484
11.0	0.0006795218252722638508211782331941542885414227851002695133660463764061157449572816
12.0	0.0006795308772810735992378142329286572390979166127036142773823536569936106838296462
13.0	0.0006795372062819952100746552252585332091008453267493759119442700443164080903799175
14.0	0.0006795414098279519357938764915820416729708359849694540972256814839989918579020986
15.0	0.0006795442883302491076274841011064982824192637574844070484899756980553636200003312
16.0	0.0006795462531341690795582698223103992870125153245663590725749871521911789434572283
17.0	0.0006795476374510428116273053785557465487401920527528228851768887497290703566128195
18.0	0.0006795486338447551469951766129539225115143288894303271681791699343325406763108324
19.0	0.000679549393911574874880611257084191192353303162807169201734279585805831999195832
20.0	0.0006795499553504195429228680509405184409765746977367410336706860571912014244912421
21.0	0.0006795503813559106886429724333177008746634249935103744872065295800819057853920563
22.0	0.0006795507534661633718892864706444999322147327171149673432987090031728149794364007
23.0	0.0006795510472767700429517082702080741839204872719659703028825980575843142378820824
24.0	0.0006795512798239073192202900272859628501299430347952430226763792752434619941611851
25.0	0.0006795514624521230279396119412957722369486905782324994482410091457303374934577896
26.0	0.0006795516178104381950344865092498220647331599808271148814407474203429225763766022
27.0	0.0006795517418913667082740687061387356217918154633955485452194343532454305273975957
28.0	0.0006795518494309077824409330576979024724426776633863588635519726090499709657080329
29.0	0.000679551940603843349366458455920440218987272371445753536042696850750931872555234
30.0	0.0006795520160991603562342996339312412024675823756312390730968719630224739166327977
31.0	0.0006795520788688042401803112435941189860580169877956728374490913104957891267316361
32.0	0.0006795521316471017202074472184048133231288775198549770076837322940724000381518701
33.0	0.0006795521755956238820645891635702245210973231281120735097155175398468772017998487
34.0	0.0006795522127906288206406216345636135451508793248788473534534024169359455519946235
35.0	0.0006795522446081057944446813840710943059855912373781670371017605993414022098336892
36.0	0.0006795522715100224743240225130406185107251144358352544407922453717976655373115929
37.0	0.0006795522944030904680561176814871480523749375095719783806435959990374730598684714
38.0	0.000679552313921298926595140661626496099902006227182012895900200420592417152920507
39.0	0.0006795523306233119226525194348695672368262243117163337114785465300772734987164773
40.0	0.0006795523449903417090998221263912695278241291749719425567123708730866583924725062
41.0	0.0006795523574564087866299105420845218552861589128283175586635197605921606915889082
42.0	0.0006795523682446634498506071748429559836620927360799022763269810687450170432386738
43.0	0.0006795523776480385353044132369583656571609831818894066155278064236771686342226393
44.0	0.0006795523858494702601021884117698679372810253111700008017727319462126266622925417
45.0	0.0006795523930201843698269729365219392403828577076085703023193512751528802063649221
46.0	0.000679552399317729124203541894416919216029418525311981884724300240151768481900373
47.0	0.0006795524048573930807644959432877834915557312456853102889786057694537896747785613
48.0	0.0006795524097457253610090260825741641249225465702559224328118021718948571735672616
49.0	0.0006795524140653364797581320887685823086261521166551565888427003461323978737051681
50.0	0.0006795524178924814614241217543668306842398457617784271474893523874643810249495003
51.0	0.0006795524212948681389207614275595319666231298636916343544617683573932723002980287
52.0	0.0006795524243231816866619650556043443639818674255749934037742009124453758852920132
53.0	0.0006795524270251359454768486891981964382462801447756895603273418197712888282387234
54.0	0.0006795524294429627098178971376611682992684056122065139304620531019127129398465263
55.0	0.0006795524316090103101232187581198142915527865601807553431340175090827502672818004
56.0	0.0006795524335533405416978603707775111908077044587899663299056496590763354031749767
57.0	0.0006795524353019713362292231699722785234910681261419117398123420929135218227677337
58.0	0.0006795524368776470839805585894611318600656881803690615510648155038841256430795321
59.0	0.0006795524383002958621151912732406420555825610166464427368645464531681697038616016
60.0	0.0006795524395865163901132417693360612117619598551911431720267796200852258683274695
61.0	0.000679552440751303833459051793217306081595552770315790677325733462892184496917488
62.0	0.000679552441808042332365404317319013632296126855424376834064409814573844881069687
63.0	0.0006795524427684891088572552954883513935992967295576436453585756813024476878700171
64.0	0.0006795524436423789145641623326698722630170790154963371440992502966159636501050841
65.0	0.0006795524444386620755009624350102351896055096267607436236447703404252532965753272
66.0	0.0006795524451652471450367847084413827388781973306267796454060123073885658848318654
67.0	0.0006795524458291843406027824298875183415624521069749445882110096638412596153022042
68.0	0.0006795524464366910644770841283483288661324582816847377313853459126218281010771951
69.0	0.0006795524469933000619117971003784350791868282654516269214721287967476292856614569
70.0	0.0006795524475038916065070785362047238692949506076284273633824554234230655209378823
71.0	0.0006795524479728448033343159063803047836926585238227420620503783407279048233213265
72.0	0.0006795524484041566097557396979431631873342423048880593176741907956714403783808983
73.0	0.000679552448801215123992855683795449400814164576603225111416251398412457048420705
74.0	0.0006795524491671581111131022052728606282374428264158846095798300450666881353457454
75.0	0.0006795524495047863241498601000555745285138673974258930598548768447099956730842974
76.0	0.0006795524498166329497077016097897688152210521100068270003629716377631755065457217
77.0	0.0006795524501049580101274835475919128946027634836391363163052210738182619258298599
78.0	0.0006795524503718038218453344699616509553724420518476961956353583987188998779527915
79.0	0.0006795524506190138225025428928972611120539506088586326440234169230179363938704386
80.0	0.0006795524508482554015830780543476587350985675558333201756987161449226749729932612
81.0	0.0006795524510610681200375897690027404456785251422323065647088672810043077898524912
82.0	0.0006795524512587767738472991151090252666125546192617902374104219785482840155219074
83.0	0.0006795524514426193239045190926866877459658572371184045356446315686225283526248424
84.0	0.0006795524516137154388434607082321496125813139183867859862771064783733816786554617
85.0	0.0006795524517730854988700070147771078851241987338599836143602075504738602420863263
86.0	0.0006795524519216551149884641771736410518145633694764380601994293718947136020571727
87.0	0.0006795524520602696436511868262800200828621548190098093040163672677887534582176456
88.0	0.0006795524521896980324495606359290436275453663833834018913973330740830514776748427
89.0	0.0006795524523106426232145420023468969978278474253644916217712849623790352667201937
90.0	0.0006795524524237551382218544742408585656863065551923963089606389009767466324121604
91.0	0.0006795524525296120454523968403594553609380823485494273878146502265450437908244778
92.0	0.0006795524526287504513951910612309560207527464992641634522838429430253298522058552
93.0	0.0006795524527216623927420259858417664150457386792932337769703096731521006379988663
94.0	0.0006795524528087997200474333428126918104217931485526106361955152573979974175587343
95.0	0.0006795524528905767410788081739534736575311550997558766794415206262056331002408815
96.0	0.0006795524529673739651347030771562671078402899007867782463454338584083658837366421
97.0	0.000679552453039541857964476009815170326886728743125187279023795956438611559966127
98.0	0.000679552453107403004650416574767629534817791069546990452373691421459934987828225
99.0	0.0006795524531712567910954222405027985336615516458902425957258024844090548339105127
100.0	0.0006795524532313738647869466178972933636271947329538605105227558772080099765538386


==> Dim/Dim_S_zScbc_4_100_unweighted.txt <==
# time = 2023-01-10T16:59:04.622, gitcommitid = fe006a1, S, zScbc, alpha=4, d=100, m1=10, m2=10, weights=unweighted
# Dim           S
1.0	0.0006409592338019313418649206078051817092701266685233215268169657341013701245538899
2.0	0.00126469747758474840090271923888247629458130483086743861257729752225867210170835
3.0	0.003032971804647435038971146631636802806390892178798686483047505332589563925303247
4.0	0.005944109095137043469469817560403650405138004701133462167043872288834150216534549
5.0	0.009256961446551542438313671003235317329197668579953695296546243214352473367491317
6.0	0.01349468320261378959066550915777123599033032292760440200819162975359155885613832
7.0	0.01877874559121936539901914021042167685208814798296848357778151992162873722466068
8.0	0.02350269014704462564844731078571837669528953876403273666888519752362143459514154
9.0	0.0290575902195957659837387946669761533095685515358747844031740230691886781956357
10.0	0.03561631657815286553434450140555714739555606182947785197289484647752998533821594
11.0	0.04525861905727288310811521364915470343003474523820384227912058970141325279178241
12.0	0.05332669115127635196357884457195997063541665645297271334588500267423065152164534
13.0	0.05985689090296670900938065894282556091066604689293194204757357701928099853862682
14.0	0.0684137581899532127624067262849036843503295863224699067886518696845103980677679
15.0	0.07591169120343746397723868815968042487101253362563830534411477389414629238841214
16.0	0.08323275299897907365158259187809196476818519942133863543390739756899951611710022
17.0	0.09045216624951037645534845343551553163718187757261906867808841900579706439924751
18.0	0.09773302269148204535961947110249240324485472735905013063051897144728195417208547
19.0	0.1050880954303933011145775431268440236790939740167509053218115667109938446651927
20.0	0.1118814583330968146957850623956979627529601909243591974931119696335850758007923
21.0	0.1185003097411907879450876293044494086836584977412610163346601909101118387568854
22.0	0.125719603714645045929029936754593934899963703682731929711853069692554508509065
23.0	0.1322997746528894630508198039380472894107703183980651263289034500254658597065695
24.0	0.1390498635811125733521278634873210921874569084471414318629827628449281736464003
25.0	0.1458488090980380628079448968419709402057830242155442574849775138318724201992104
26.0	0.1526201905551653438284236912312880371109341758566024313636655092509463125078374
27.0	0.1593588050762530973579591274935710488555969284061786698182724062508067504466228
28.0	0.1658303243253845918043342545544821812516262734391356789545380138874053981015435
29.0	0.1723025944576784499724651723734010068144100095623578379546905178312880368503771
30.0	0.1788527753723207985663328174216046720928770462243387601419578568681472699391774
31.0	0.1854092278880994141198529563090650579509349093613935306398287807779040789957953
32.0	0.1921166474063541782981627158752973455545202167746566195166715597862383718063446
33.0	0.1987777461153360720412072517050055865398985989564947043166157004183353458160498
34.0	0.2054355025406484979618294496750278646158944963563151557209769918558940324189978
35.0	0.2120452785992999078047505683801926979853238310677864188342696914235425297892761
36.0	0.2186696699805104920334823838468161592332405905679519204633361858426840022249995
37.0	0.2252931007981059364218925906399183791988350282142623096794856662240030727773277
38.0	0.2318790050215717717267275980170470278422227094480972030318591161392135183437573
39.0	0.2384488464911247944606081948329744027017572496687508691515945627985906043109662
40.0	0.2450117027180208076143084701036031786969426938846361875657910804243398391731325
41.0	0.2516012065417078806498180673774527657148209646514658181739328692410938238251708
42.0	0.258142673008688672366280104434897320166116243586668657497415695919511273690261
43.0	0.2647491759869186967695583191572912304322399102122490368886043510958133516464458
44.0	0.2713992717337601551475100848961029327000246188377316814348558981304849073093856
45.0	0.2780636891754777825120522546878905518107376546292918619665203322233618753953869
46.0	0.2846693355192068521899015079787894107540808628692910054687568310657845598939744
47.0	0.2913282172731331282663328444528842319575040174707409135999253651851239553216475
48.0	0.298020584864577356381505811784658412229305181630225281324328081485948299534944
49.0	0.30470816716625469279020106897078085204082601539431765323603430523773804196957
50.0	0.3113701359916071814054255919469031697926661335190571615338896098468161878711572
51.0	0.3181191408733181156670014918651150381118663738214931593089284739501748796562259
52.0	0.324919016040255222848111842199448885525439545435967991398946931731440697173966
53.0	0.3317238094267409844809137414855306009413944146070487351423334705198711743248786
54.0	0.3385772234868384409851399478914116136836631626729229185401695085194834983046129
55.0	0.3454623117198055736881145331693456334585733616800592832786881286326198051487997
56.0	0.3523375494411353132446174693001986872928911793106897448085152566478560441664131
57.0	0.3592597956228983564191216805195484800076343064265157103638563191863308987685351
58.0	0.3662313684347201723730920374693693502745829146529660234086060216398046474661703
59.0	0.3732087072666917090552375038078212924051127279382687580760128917399849731690249
60.0	0.3801998094612037810896208016651747270950591139393760128886409530721118888392151
61.0	0.3872221177654391531924900779911427404534282302853372410222920125899247697448407
62.0	0.3942589261616143347950388431483562197296418945997835212196721078026765703201993
63.0	0.4013570303362818775642500875825756476569561315975752020960882683316564216179755
64.0	0.4085087205416697318114702492280383967336564109322629738223674885221460299470507
65.0	0.4156859623069524951750836419002701155412057491016149096576229002653100369388844
66.0	0.4228935266771428993629951163480915181117844214769481166370177380971268273513284
67.0	0.4301521624519208140564031666040506156968753971957892263550502923703295964687851
68.0	0.4374456181042711610823025110615076081683408188403315213929484691879911006783131
69.0	0.4447812189754373389929087049721119404213242067517617121689565745278374820536458
70.0	0.4521464261661877122056363014529810187184577306487926244473778110862565530777726
71.0	0.4595610117442892565732798157558576880824694965319605808009317983537395446556639
72.0	0.4670318941296703180486191111679879932964131204218978811918815492314954245357516
73.0	0.4745410372603350312701865569492587260673938018220384173758824014992420941031707
74.0	0.4821047812556682385461287219704603671616402429627862659222168759784524526277094
75.0	0.4897083194002275306416505640259029036366610009780449599111273566267452156509182
76.0	0.4973717195893423844154289643096214939650693636725686214571687254424465559923852
77.0	0.5050896967815638077850649194494859829195273168156648672464316429869577758014723
78.0	0.5128583538268130885558823192185632352768100237717010194941938260519324367988129
79.0	0.5206828456824051559420685189969960019244625264406194975181879757147250475826185
80.0	0.5285416742899410871923127269293750880429405200435235826830424181316094796950561
81.0	0.5364561126083745421614067681509241058345332112175457549454672406319142167666645
82.0	0.5444302736918502317337416942917106140204178514046676486606800506546191708300365
83.0	0.552459043446646612699582630610324327310613892594259202316778831335440213502604
84.0	0.5605410555117639118570368570039558857375247265399313081477151202413859347525405
85.0	0.5686849829357828118068578630986249658394892903616344106697980490464090558827993
86.0	0.5768842237765631461571934676372291997810164711893759016287247291955726291939126
87.0	0.5851499084973068568853499454248575244345616134770428895851165593945476524898688
88.0	0.5934629745201431307332766639176047787823798024454334960126112631421327389063675
89.0	0.6018482866224171392800560429748883019050730918008522789355767210110838437502492
90.0	0.6102820490752215821254340435134984255887125853050588952130682923528796219723191
91.0	0.6187855222625128831240422318458822290335388281156510847070078568109552172160577
92.0	0.627363185770641157036326711581715583309900305143174352408185531684382568859289
93.0	0.6360012947656822819244458264112135055567479249961565590752256189169922872293358
94.0	0.6447018152436575453198950839073141983817007887570905266559600310858985453273457
95.0	0.6534765278189717513200589681425258526505175578535403267671271033966062886124002
96.0	0.6623118531946271234542712493518710323828317315035293529201243643312699456641805
97.0	0.6712178606168062565320465333314100732419304537031355612772331306793477689872388
98.0	0.6802055563516101842892577952939428400549217996008090373960691055650461037582312
99.0	0.6892660338772412505367048332991830166159981714797121172710653853343929057058876
100.0	0.6983987505190828427138982862212881696085941200112553725027636521761532732682227


==> Dim/Dim_S_zrand_2_100_expj9.txt <==
# time = 2023-01-10T16:43:42.747, gitcommitid = fe006a1, S, zrand, alpha=2, d=100, m1=10, m2=10, weights=expj9
# Dim           S
1.0	0.0439351481664891996190715334604179654166130280015862981416535486564506428641908
2.0	0.1140707926611562937061622567665791810266406786989885785944056252537874182769943
3.0	0.2289188162803840778022355820539932348984537913054718158954506720218833017300283
4.0	0.3071443596202868013912545942507326259719374552398385691227506933878691444781403
5.0	0.3699804125604609021526792010778433021986506469497717680115527308974316946050379
6.0	0.4308189594237090698692491528734087192821206583084534681110249777247106568390511
7.0	0.4827262219202599982246790779543155849703421856339368215907118745192572112427316
8.0	0.5308844191790860771200356202594519135984274106740718626261011319686888239814463
9.0	0.5779779542184983471284917468649649444040216421038673817447471369062891166670948
10.0	0.6213139793534888032539306225942201747630685639535616850102533609283573391407165
11.0	0.6618599881038397094184297751359831936656075888007872443707722673750937161143413
12.0	0.7020666236462733617786275996132420635513256600313025728025978800818161739775501
13.0	0.7395555625966327219132100343886655360221855143859845164291802340180496029150773
14.0	0.7752871414671835254954283272152242010979731857982085086902077770855015451671546
15.0	0.8101756656550836528132329951300913308173495940483689830044514711792037282597477
16.0	0.8398084667871718475815196414071101289673563133195823562843362488388926800476568
17.0	0.8680583320785890379250833801355723333621204570103863502774683723384343364499959
18.0	0.8929053693830398607332601718192926710207746687258257842166930531223941658700901
19.0	0.9169760795198483507690984821205331503750028208585388054672115871616521149827704
20.0	0.9381265330125465661574449236814628031655777894968350576319867477861003302696874
21.0	0.9577731497810951987848499252715989544272246064864657477617681485749277560956135
22.0	0.9758245229567727227899963088992903029298424527254249596959300055534922682914055
23.0	0.9926833644498573874049905171196100406672019237241376761373939176094182719338183
24.0	1.0084932105010960872581285049437934361882488600917479841283931531712943627039
25.0	1.022487008820705824603305396032633771238453537901596482806597222614878237687462
26.0	1.034994160495444310940226543765563702257998270660844734173958770008585797166613
27.0	1.046482484865141290094415511178145901199500569111691670838647208199227484902649
28.0	1.056870272511691822306003461266164210135536523355503415409189937200123893539788
29.0	1.066616375954413115215255607985272128367062651582611744295094915737917047476402
30.0	1.075599388354369481992497721896497549020210891994483372917549695296185374229116
31.0	1.083604036453089456014502395425723178552451202258083002944735392328327684123385
32.0	1.090707676707448919866745692984110007974267027127411031229765765476511139469239
33.0	1.097101049690605625497349875865691823294911946688964204327974714915569304880404
34.0	1.102885327947073288731085488385433428948125068509367772139973197168940407119
35.0	1.108275422248455229670271010552238091389515670757976866635051738858859187505688
36.0	1.112992681441376773227910227879325312954567480230391389732453913712684463576754
37.0	1.117240054738141129681365833669418607313904413343307941625554461442020233634042
38.0	1.121143440376075601256656181947163814043333289838082981781781708589169295739352
39.0	1.124615886020500928779650971849977490064431035264616491763270836064944695329157
40.0	1.127839855602319774466074086611126769618789581632272943720314909805272129661324
41.0	1.130707595610175380392481831614435807413952003826631461277877467637403427652959
42.0	1.133321156108266334577879087274719351509973136114853581875630178950524854252756
43.0	1.135649984836926334670906602829681872729518466847602490823005505658577897712164
44.0	1.137719189074996834512325796654280581684415242821321313887347379512282883255852
45.0	1.139620997595347536539474521831929482027019181449261233822805499634305777458277
46.0	1.14132098503544749021192455556416313330427443651269731369296505387940394301019
47.0	1.142871185302908780456699270967330353650020855045890675378668539831557665350458
48.0	1.144251696855825620583004871791898040197133665554712236349303775680542500700951
49.0	1.145510170965717826971438853890453515954401500149437319624063164113214925171263
50.0	1.146648408408374399902844703638592384808175215440517591681662694158573696153836
51.0	1.147674171551299312482007150620588460488316404609245590913880771497689960197508
52.0	1.148587999893216455045783704002004693581082400929065029767763825105608393746325
53.0	1.149412139023270219043786820987370198739689930408073493324824874448093349612484
54.0	1.150159889382366728455353264388785887342962877897719227940769469380421697820139
55.0	1.150823054344382703630102941681120612167965381389277955563049497670633856195536
56.0	1.15143056602587786545209004515004097729715813106564301242105305267461237244719
57.0	1.151978074646578324525146550404646884191391868194023802645796581118624066789354
58.0	1.152471435718114093750947389646312549764250041606470167106672062329110315765106
59.0	1.152910826167815736494515604626511132618344654235903212863702657020908982837173
60.0	1.153310107314919972642036031497096566742315716261397760372244331690322213590238
61.0	1.153663178120376514303407171338581603708056337675303072549218127145965456586246
62.0	1.153980527694404284553493456349714097242406288120277103557301553251583694523366
63.0	1.154270843872515657963928417181655171079603014092068417776173159629991612619141
64.0	1.154529831902402777735710170982451674726555654247074642222780768070214381073204
65.0	1.154763525054442900225960609301573529978718568357351923797908533786333119527389
66.0	1.15497371485511574212569169189336610842697408862964948122264315603295080260452
67.0	1.155162775243640554449984710168771397652210983940336279589306990054354153355039
68.0	1.155332978335115160577809997306593496968467850178977206256048663851951563679032
69.0	1.155485152825096393984318466263279323008537100769893427466395402432400397495534
70.0	1.155623064336051491600505477620464770190364746338083442696078137773457878339575
71.0	1.155747040018313179107823442511245905656870338487639151891344845328288165978115
72.0	1.155858405208789149668079070973374682251937395746409140648510330715406440566882
73.0	1.155958967332834684176122117431738271017182147866738281750038287727665037990379
74.0	1.156049441275174846388035558283845259910337555979157467524880192892588517103957
75.0	1.156130541404224879077687067847795019097165803971909744227222414249377816181289
76.0	1.156205364227138049548653309473682746119550843901810443330420442457857765225797
77.0	1.156271781925481760114320355822215058554128552311484204335727125169237586808463
78.0	1.156332507370142739978165494845535892062032815802824495407241510304608755169222
79.0	1.156385505181041100196308253492732864364177867523426157553248026464934060755011
80.0	1.156433501701663060772652759237242092411373271965124308613705681124660079211187
81.0	1.156476548212296640841133744422482099852712264454030465699992534444552730240684
82.0	1.156515940916931312690936081569457232370612831505079780962152561812565480190032
83.0	1.156550779349806433452095921422412430422674443890872062824377406885208358762766
84.0	1.156582054164356656490545168044665839606778779222598016227775019751562545124007
85.0	1.156610735715967889508063888056365391343088352524109985655572339821811602732026
86.0	1.156636106012707592726937893048614839685501135720799806152152375483982253091514
87.0	1.15665894761940783151259019473635726653209556566663861380923470621255816383904
88.0	1.156679505993242307203206999789776316119285555324214778839408057180263614241848
89.0	1.156698141309305688247377363753891108309402561934759708543954123487299832990263
90.0	1.156714961894294235068124556320267028176247488236734678471312604949017749401226
91.0	1.156730115478662267622134187673453751784673410062134612662637846988885573668908
92.0	1.156743579584882602914589430784899582780219128554781781606765587770074844590809
93.0	1.156756067277024490248784685883528683187354889578029831728049065535046054296745
94.0	1.156767296805915530974716265555828551497320368528725056493898865716568388252406
95.0	1.156777174092191935728684035493980452010821299472338147856852333493982430312029
96.0	1.156786325518412469182897846028096342606102198934037853458749849447069849231956
97.0	1.156794318667770240409249795038755463592521436771752052270072272947598624755898
98.0	1.156801501755300385178017470472402457353992308081366383334670410304662782829172
99.0	1.156807903276685857009153925902201798314203501006349894714686691418491288887272
100.0	1.156813784766086508686425059083244637259133127550523007084031102456841004544872


==> Dim/Dim_S_zrand_2_100_invj2.txt <==
# time = 2023-01-10T16:10:21.941, gitcommitid = fe006a1, S, zrand, alpha=2, d=100, m1=10, m2=10, weights=invj2
# Dim           S
1.0	0.0429314333518496489898254642307892866334999490895310871935443086128740854161106
2.0	0.07981152652830776896894044151452479106034467562346289438360605023762186132274111
3.0	0.1163773614133928028060696624144542669034500252966985567917693356486259888089822
4.0	0.1290648933417298630240169027230035769935404198750236766296013722703685061639206
5.0	0.1360564147493242407961719828004775809729895208956824204251584948036882978514859
6.0	0.1450306509673588328779251522540591531625770727569119325516134457033882257816278
7.0	0.1489998803436128650560241170305613436137358757755312747893481458872158585246967
8.0	0.1508801600658748199858770995336635894462749831403298593741214746445075616058351
9.0	0.1536329823045734186855083675795072581512841471381939319623238740860733290781178
10.0	0.1549792426275687562245757076043499479141562781250195204327180463645355958299228
11.0	0.1561140630326540833562873525780785239841525456315893583424397448856840333331631
12.0	0.1572844957113048783234764599635764811480320526156352947700667263767695194961999
13.0	0.1591967647753911071491799355277264525044233118128147589635578304640727523059871
14.0	0.1610560186251874256170223054355351502869323065675091741697255800276942168737556
15.0	0.1655077043210926581595725371393216665696722033781403481672022102289890608625293
16.0	0.1659532008066361381535470704489611050865441440972990815900589674643667203156093
17.0	0.1670538530252868051870116613434134957925783342548887905527398065148653262072759
18.0	0.1674796014044233123629926511688549501842570381680440694690196792361745093548779
19.0	0.1686823662344824283345049997799576788819813211758824118475586195965356361473635
20.0	0.1694352039856905714355138538090839407362904028316872117793431953573166363994091
21.0	0.1697562697738083388863680898509521950385708782969301616067950820859880257134195
22.0	0.1700122270940454682644039269028409223889043185714086705110879371422805459447463
23.0	0.1702795626412555787748981312565040157684949330570428144496361679267208973521159
24.0	0.1707536345387347329783025460900522733466523539879858208292587389970648224071559
25.0	0.1710746179256433630490353988335667223962409607460117390244636143817812608894373
26.0	0.1713503085524327324799174640280183106218412326001049041250037925911722469400538
27.0	0.1716081886289250702418880375474114647641594396770286100536478865932282684200915
28.0	0.1717747472650568884650837068639751254715027775277237414229124633713832980552303
29.0	0.1727222525213047715103320582959140299256079580560197222401731305206505882471124
30.0	0.1731216220481792537839826850375230279260806347475215920814840715393387149730227
31.0	0.1736056879987100015960240785060860873144556451253447011712117724320284660041444
32.0	0.1737663993860119780015567643039279878929830024181051200567444157460126536109859
33.0	0.1739176483886423582353801255337853058657010563021105770977277521233966594350704
34.0	0.1740245680697873869288998648002437225939826218732181582789844636721654862796502
35.0	0.1741870955709980584884952933926898153131951906930030597426342800397811845830692
36.0	0.1742714064066319838221023788699880151413530538701480544524486086670506952769407
37.0	0.1743369017387660932601927359331620433744405612707379429661132310713387321238907
38.0	0.1744448455852778034426719696160130206942633986038464915070645530022466587918275
39.0	0.1745428032155494399175512038365683728182094944288013085780899362276087313539213
40.0	0.1746474761825313069267475851555778856957127099066751522914963816722213883691847
41.0	0.1748054668108538779805855939012475980228645190769974875883386993540898294455452
42.0	0.1749653223087318615197089276333406796235642734394085634428867945928465100459435
43.0	0.1751787097547459181518440248946731800831334809793341048299352167051652577104952
44.0	0.1752260401024403256163618661185540520178940981842259405027823318426126381340122
45.0	0.1753167511032212986170037239974751603888423121273756992928185424240410603059949
46.0	0.1753648001714631210574303166868803667720001984686050224463373697060234118848016
47.0	0.1754364517227199553642415388384587411892805365028497430706627307536645031978416
48.0	0.1755078489194167542493712323353635553250699459165173325255023383540187996887905
49.0	0.1755699123855774834721009086577821682434469767076795995621609627655823053128701
50.0	0.1759938817078670498874434178430849709910918056917511975628750163966386167961528
51.0	0.1760766353059726542454409690038236916590147416152282804509023836571810211561151
52.0	0.1761310951205307325119982237176174939769111344375348204098770909292165076513088
53.0	0.1761846822381616736728871909946789562757405451763628244422412457780930852350194
54.0	0.1762569700286061826339119236822629536465370677070410917676829783778605246707703
55.0	0.1763278548987904363863980163790948867811996275808275645730755921413966133191977
56.0	0.1763725522464122252841158083452717039972495759252287195636101297610145991770859
57.0	0.176474968276204924606183164816558388618013038955764144053963176301118884018354
58.0	0.1768375017839852599553697176581372150694434047821983601364114431942672670861353
59.0	0.1768984468701251642400040852008715689372919631471100895606033516157832141426831
60.0	0.1769422710988851920299319369971715061924633876291200778508215976086386533952583
61.0	0.1769752387569378259291569651054721848492848311333978780672370495914742304798851
62.0	0.1769997646451372408232536760434371971447623257722615717202827466781806793743003
63.0	0.1770341772513357933700288483128792329794712360507715496991512449073807400630609
64.0	0.1770653980207288604669444023816328428891462103293272570533832512831285493882162
65.0	0.1770889589890615848579127133756083057253720326513691906959909515589939815689668
66.0	0.1771202775676705104016379735412210079698495435637202533052886753475527481050933
67.0	0.1771722454154698734168123973282207939456625356307426985119619017755475992816515
68.0	0.1772061427633145731222934408523585292163649110282191915554476621293623244938875
69.0	0.1772310058995739175361967075682376445105213902997498454754957102799464346953581
70.0	0.1772635211475340647592339074734944246301683449326508418629365429032270795369739
71.0	0.1773031617476732867888371242711249441233394088674628167108913152446783036509933
72.0	0.1773263132014521450721798680941815088330782407255644563837281271003701478271488
73.0	0.1773575689802004990435246554507265555899485971794567671037634617386208766226402
74.0	0.1774164741612076810594138368942502349855070131200870792203616324103332787516966
75.0	0.1774395381181064219805559352985151449283751854121961716206856854686405311673275
76.0	0.1775362551597039518188535055115756056510242703465529438948052587027883556921305
77.0	0.1775644458640095490159602984177615590886782104854147990284764353234887538922909
78.0	0.1778049387376416067141235623943963706401036685975293892489913992789003535283975
79.0	0.1778228203420363937603941248452954053953284066033151304947263400561327422993426
80.0	0.17784796356862753696962582960794154592714485660975596696436284629211584730452
81.0	0.1778977597000510846446815695954257974181329927965421618469103222829889756137201
82.0	0.1779619543661235308924717869406199852191085754253578865271141456984979281055435
83.0	0.1779772125473989970957391893926684219710039530931777218647582363981277002965845
84.0	0.1779973761558797665104426517229742307104122328897255663557726587317873200714726
85.0	0.1780190979760247080200426878935957087701447705866391544178495718337876807659025
86.0	0.1780316704290747511992032258369125124395444287996222896292004385242629152719736
87.0	0.1780475421637359218464462728061017373065605132200032674200337663446171569572375
88.0	0.1780588706257197352209267174828111419597082541795667261487551408164737123127333
89.0	0.1780783026300168704732150863654680727100730781427563683543808291388458955220287
90.0	0.1780947319780360163686477079730316700609137400590417462728036756731164101683138
91.0	0.1781122920597918483939350633043994745477214668642511531128725271451249101943114
92.0	0.1781220933830187195846475928520561601605207063553639733430067161444813006068019
93.0	0.1782014027944204590981963720543573145465721037554387854033099188327444018971768
94.0	0.178247609226497338388577738727618403536321651804380991140577912263489838201508
95.0	0.1782611988869286043836593370277454473643317771557549379068383117910442581652923
96.0	0.1783719829280310010783635248003189008623444244375277329804360900115360983586981
97.0	0.1783866168171705098771314551277680528928604325665921407100962908849512531370928
98.0	0.17840289990501198253495890241758612924250496226972308247080926881523646543595
99.0	0.1784152778808192248985440141562341278684874289014410364518923915596459560230768
100.0	0.1785492853827974027978635400279471021535467586489229584667299210248258695671525


==> Dim/Dim_S_zrand_2_100_invj3.txt <==
# time = 2023-01-10T16:21:17.391, gitcommitid = fe006a1, S, zrand, alpha=2, d=100, m1=10, m2=10, weights=invj3
# Dim           S
1.0	0.04291594807889030184367495320680909888835413511911242358083879245391639017196128
2.0	0.06836363768007603622237510927761302664262852030802958495596170637838294767542696
3.0	0.08818744748896600395208381734906736807999808740867793282182332326080275336458319
4.0	0.09260056999241162174552676057545928813009318986145450566654901687764518867024322
5.0	0.09510925935674747681108720144649338261770022531764750108177140405408316895140157
6.0	0.09887944836346281637179782193592723864021162313854709000797800427721584803778935
7.0	0.09978368732770473419812039650992875087900666258015546765274719237511491671711677
8.0	0.1001776121931732514534907159961871064212159286191834867384515728255697308171997
9.0	0.1007844529488280090516709407201972790587772684013498819030215538089705606474083
10.0	0.1010218946470298815718943974797835426404902600398717693578454572826155356225667
11.0	0.1012160644491765246922982469617144560179098510889767835379786380457340051411044
12.0	0.1014474748973656013922154535255571998199718218613991110015777704414789731877905
13.0	0.1019524191526367308670859107009079545738758233876624374969556387455159339150815
14.0	0.102348164313906055523897549910383969859596586644484541091069302165178839724874
15.0	0.1036419576726436134310929671968819262806809038962443604263849745911210072838551
16.0	0.1036850566305543172883227682395932921597953032980848577653957211504802451055942
17.0	0.1038899050245761181151764342669766255337332941968302856743136451622687912212283
18.0	0.1039547117775786780410452611268893069469155109600513604968582617065110537807811
19.0	0.1041322420685359695016933809305595323322457981718872091157730524608063324476496
20.0	0.1042968484035430120566942424508140139718722609577364273322564188882138585872839
21.0	0.1043381069666317139389110536219706265450332822875930344059011756424368540044256
22.0	0.1043599332579731040864458987611473288684953636833773288786203538817096086828159
23.0	0.1043796874657931794865016353632742387462102909608261636760940429593476044764397
24.0	0.1044172800073005169175610886411286146135824924502646001485449559848310915171541
25.0	0.1044414814246307369060117901175240771176156714563033746244361694447978774378391
26.0	0.1044680518895640896089092936137113973863547980461700876433748294228516531209063
27.0	0.1044931440200642195457092752060574549989110458056500284297842924696788053733528
28.0	0.1045060173443956002935428231114072494175378363555239918908032787369073905200503
29.0	0.1046494286215415420526214691042143361573357146880206753187488884275377275981632
30.0	0.1046743320735482804519895159022281561276576072326908499465788730137967288138498
31.0	0.1047110052868332385046041004334386418177086272985548244622908756743222769124558
32.0	0.1047229352539664851340057281001331921231204428720906298701556021449975441754376
33.0	0.1047327089393502625644384489282303110515961234259592075465535719400313226798873
34.0	0.1047400209763914064380682006528708650771698882006619017931612475860972614747321
35.0	0.1047480382989002866522253792142574955656332328653377993934493876322297902476839
36.0	0.1047523662558271618946151582694767421560677536495835855311046698488173627440673
37.0	0.1047558811642074128222609063854856167555040284846539662245419923385104730702964
38.0	0.1047611219426756976253685936418019411035261267298045039538185896718576685406759
39.0	0.1047679936459706098932676573609315390093956035574288107076445163833905124630494
40.0	0.1047736117663731527763416982176010239832336765480561939467079797337912309340068
41.0	0.104784981500569588206373682627285633782715694973454694602114090843030993498948
42.0	0.1047964849247659909929143819863986378007577543890876130796214902135540722612996
43.0	0.1048163267296299793483077683305615524058567485027890530883175959774365602765112
44.0	0.1048183185065593464576381578449725508126034753470020597402560274187590953993952
45.0	0.1048225522023132444762561894275996485364801892043145624325607887345199786104438
46.0	0.1048241242602765196418414405140456320098045942945651836883406077134860361053745
47.0	0.1048265291442352611066753151400698969682931975442418299419499193765086175037754
48.0	0.1048306835920586081009112427331560134265981104538420449331277714795845807321059
49.0	0.1048331405114362030475302444246566746029663466675241215567507633003930017054641
50.0	0.1048939488402287801204632952537707221419258971719409929318716857519980828394741
51.0	0.104897431625599704546354774649387294580261811555883451922867596754423053599983
52.0	0.1048992518381729068796439160099011927116419635208008147194842572165562195931074
53.0	0.1049010895729528297808279907655038364706248493589715818833524654013129667500246
54.0	0.1049044154640717528408961507829696252744181208288009927900884970214878452193902
55.0	0.1049080259375811851454458886400494409920428658331214092403356462800727002554586
56.0	0.1049095647285527259338105624008258627281118172598645293425062869902292678360802
57.0	0.1049142922462319952201684748331109465607580369147410042090219661139314992675261
58.0	0.1049590545554277823749937423784707793051860026050190319633680704327678405057209
59.0	0.1049616920737035304110153200303968680898212460594216629999317196476508991912806
60.0	0.1049627321178017263321687990126280381814190138839196832363734228221288806087311
61.0	0.1049637512088387456351773459997606750132395220594198761149888681501969421628448
62.0	0.1049644897181863603057733677196993689214476011010589036902965106839045442621967
63.0	0.1049654961766291414904733749208158243835702578950398196115441649591525891711947
64.0	0.1049666817621297799953984680088130959336679817076395995981199789803603738729979
65.0	0.104967187724947466586783553386242891713720171196839679970931856518365215489188
66.0	0.1049679783877761260861320839159638180217013996112109275044723153934045984473044
67.0	0.1049703931337703627191012372813722215518627600275223036760267210400981476569103
68.0	0.1049715719442564131990023176046010655939898969036239327177344621550136882369486
69.0	0.1049722719101683704438696445620229784512370532550301193502567896843739847639485
70.0	0.1049735003038457234877812448019547717667053304925854589130905506891102854272804
71.0	0.1049744833976630189265028338458870595291389830457963253184307886270174734576725
72.0	0.1049750331874736690410824758764216592720515997118238740909983856970845874571543
73.0	0.1049757512066416878389995780741746438682447567470869747113160552676936449390551
74.0	0.104979605226097146702474150413835805233500899748074106016265064790359739235353
75.0	0.1049803797976259565939429249171441304437156446479222755936850604493499145658118
76.0	0.1049834145551641179873633891961705521450055413535930279182865962511396518279778
77.0	0.1049840961977172694972797319845436222849856810703219682659507031236524667111898
78.0	0.104999898816760934137116708301404684865566754030827581237446071962258384134425
79.0	0.1050003525507305052369211289187514927330088694580468722852901198631621086021314
80.0	0.1050010581409710203283050555484282699272681181238712393907616420089321696986237
81.0	0.1050037045335222675272259105353844763202793944193592015429167297501197575108076
82.0	0.1050054570926494124939695873667033603338040626147046810920559940783021975786394
83.0	0.1050057933896664817512246866876399470338626187627363383638560951359171453866478
84.0	0.1050064043524493957435888308395878305921194072508090775271452937695000692696572
85.0	0.1050069180401833062925755944548945277828011806640038766222528096048091962569198
86.0	0.1050072410160024985018555006177591658353274494671244955736236188263537241531526
87.0	0.1050076266330086609846245013978715967665277550304881150945188332836582015751464
88.0	0.10500797794588898271740799846529767051079165490187360159112580568688632307639
89.0	0.1050083721310906728983648016860062313980610227115605494459136601031557452529495
90.0	0.1050086766569279411302532783895497219147622278920425680102328831586079858397165
91.0	0.1050090915151916829667036955699664312692916983564715772886236527326786378062462
92.0	0.1050092641990113574246621756403775583318493120037783480043863699606103556086467
93.0	0.1050128813495511164800040588143056376056721304083308363687674091224559101359217
94.0	0.1050141300741501082187611181619742979750300237375174546220230474271710023987834
95.0	0.1050144562017513211529720065905882396878756897624942832655784581970233826116485
96.0	0.105023002831882900754129010805649900199077880203215357154490106069201776898559
97.0	0.1050233301871409594871743306259855916622935909365539063419721891103983463206486
98.0	0.10502383740229867319715686020083381128945427320486602917958682664029581849159
99.0	0.1050241347244046887841966523119298463057233399508049495817291896463606765319665
100.0	0.1050309531162258115639764360789390588919074125548902637407148230750951364521057


==> Dim/Dim_S_zrand_2_100_invj6.txt <==
# time = 2023-01-10T16:32:39.586, gitcommitid = fe006a1, S, zrand, alpha=2, d=100, m1=10, m2=10, weights=invj6
# Dim           S
1.0	0.04291187263008094004543113473147326678150366944867306093698363468628755334467465
2.0	0.04965539743779495336747858980797538278644585360648359750840686062429683906559575
3.0	0.05289338980259819310384052114023680570185945888087252704884363660407868794567053
4.0	0.05300339579278594042055840004804934866564630173140109923036532489875885070009305
5.0	0.05308704421903222458729302185411692540080395461886850083157721270924367689002429
6.0	0.05322433476666769033067431215880136700685703343145002914603029957949932641817308
7.0	0.05323084847769531580531669567618157571447300614442886322411497647929569129965802
8.0	0.05323310822282599251448832341557766929778848661259318191852869811226661843404453
9.0	0.05323639767504020479552253840718957677173793146387038900697747940648971565867106
10.0	0.05323708971490782434627418696712074092457728675389553212178779908328309162020773
11.0	0.05323749343090114706510282040784067305358811603267646231960137216090103147930405
12.0	0.05323811852910745016977703346129654738536839888055314258820910609561795419568945
13.0	0.05323939340047840730478676884370565585343627090842649636217812918077806362466654
14.0	0.05324017342001947330221005648177285242699998070245415077237469240547068352732243
15.0	0.05324300743106752098548686144643843256489323908907790047978894071169662227595986
16.0	0.0532430290063567640221948486012761019400745491896316340619339307617755134038396
17.0	0.05324330840486992314932071990048676304359366080652956124609305448999901782178863
18.0	0.05324337804462222867477691854453964815162644464501159993687511863851146929468509
19.0	0.05324341309173199400423995587111215981045318605347533038877451241624192042900284
20.0	0.0532435222612406806212565699706088168928953527181575463966438936508877102659284
21.0	0.05324354371290833735540793191566460145916836458411384664433235786495151008664625
22.0	0.05324355066609338888979823931966038112027300101713198404265937566738873451634622
23.0	0.0532435552852268378868232562776954437456132828035498451089116276858361200553887
24.0	0.05324356016238223333504648039434550638656415868922393591423247408689314357792285
25.0	0.05324356332364848236242336115885942875857894486602978298075266936437912625454716
26.0	0.05324357503333104309704613352840354239670465255250017957732537737405935423184583
27.0	0.05324358080596775812033583971918274004154604648517947939911294069401265655396918
28.0	0.05324358398462206602341450849837196683187381598908558550078184635215151774464751
29.0	0.05324365754188131324630145178815463770463115008999539163128745755181232346031565
30.0	0.05324365967852342061035113746184049638777452456545296474127364296695573657545377
31.0	0.0532436610193320739649717738404353298774275100836617752340451809325357927323313
32.0	0.05324366235641716852888823822572902357603673170712130670661254817287205091385735
33.0	0.05324366310553317139742572878370116340611534349561906643279561590599769035923524
34.0	0.053243663808640099423935389574901861753580620055261084312519363726648406326192
35.0	0.0532436641800120335330921940483941253293807235639193647486124637605392872142548
36.0	0.05324366444921413800648287737619377336942693402815716637042195818229664193605396
37.0	0.05324366471935828302774158424451712794789064265078483777284643453541748950219164
38.0	0.05324366490754523877107672342749886766211309744278776882591894169539886649972743
39.0	0.05324366554205321474419630044536082405061603706729271225311701092660865408518321
40.0	0.05324366618179158953424545045401827858842177675832008866680057401382325348582056
41.0	0.05324366714838475351857706024500282252246629947327403547593971550155842373749844
42.0	0.05324366793505625961518662601667634904151750102286522858446398897330853336321666
43.0	0.05324366928900709981692350802003709114228861777116426090414076777570976399068077
44.0	0.05324366936838152307205251974137260168626401655749750953959079240153982396959776
45.0	0.05324366950768468403814661205696677952774878500764728077687844257213028093832187
46.0	0.05324366953451279677058876269288681242578779993937136015496462097816047265759879
47.0	0.05324366957822311764934311001960179981115793181576022897474983302160759203975309
48.0	0.05324366976590058784590565932223482170970897612723411133353101168281125882127921
49.0	0.05324366983348418221838842928161150702922722696876063324310264386318983626353625
50.0	0.05324367299387124114004278825212906985561642516023430366214818723703797569912373
51.0	0.0532436730542980219531885806546364717980583137185124350249637627635605503055062
52.0	0.05324367308141386939866755488767124402844784763628692674574005224330991295308288
53.0	0.05324367313245564157094049099827105366395202654584604969691691808122182959606064
54.0	0.05324367323713818320500186421066288951333624689620857885022708491317293524116641
55.0	0.05324367335997161009718191766222354820969808900108205616271076375864316637901671
56.0	0.05324367337382215693656810593015708219585025884432543847654104709368498750022059
57.0	0.05324367341318779716222284262047982690427116756342351288444594269869560208830097
58.0	0.05324367479662880495334463142163793687085948531630159295248504160790723204545118
59.0	0.05324367487339709041517120123528197260902721770764887931968207729315469058789893
60.0	0.0532436748879933550891701729144947411736611493756059434349183166593280876477897
61.0	0.05324367490128640487063572764856553415935218967706211735425483756867464699257247
62.0	0.05324367490757987371651698782304872671192576580440268152880597252069441568232334
63.0	0.05324367492161025818849020869882385905217258626162164358351928413035915231056157
64.0	0.05324367493961586522389452668082443573898560901701248327936518779251436247883623
65.0	0.05324367494384426336579897600145680556455543799801368298557281179789731200174271
66.0	0.05324367494808539231094023346841670490858382991434402954886979399699158189455065
67.0	0.05324367500021017472055164966465739917256755489429574924809374630777140299250644
68.0	0.05324367501564962139007099605338246559317570625963228521561422793531826488334005
69.0	0.05324367502068944226359004704536386503588130214594258562146282916755941039138463
70.0	0.05324367504298845280518826307074300321275177468831042311146877711458165451866486
71.0	0.05324367504953649802327181741761318281056366199025347916809472512140047929222714
72.0	0.05324367505302442250812641792061798899286932595804567834570925757126763891394836
73.0	0.05324367505574802411399120313565445990923747365587110764506425881326988559037695
74.0	0.05324367510769929612409235645875089365978615498571783670954462493512636628717783
75.0	0.05324367511523446104964418632312346678053374510790256946252362964777444349620875
76.0	0.05324367512395480630717867642012129951456808860452657392121264164096225806743473
77.0	0.05324367512965660481965155338017698359823571773888820498336463437475811491245186
78.0	0.05324367533367288863515531562242766969741916843529030365127986134354377275059236
79.0	0.05324367533722139655863830045143656974333713826705463294198541751198039478664374
80.0	0.05324367534209368239700873674376617627360537848523252780023720138513244143196319
81.0	0.0532436753785275280894464837379674151840368352329656800450030794532186651457522
82.0	0.05324367538202386536151508301358678744782111261047047130869010038475625235078529
83.0	0.05324367538361800398014594027613569104022907263036249483491039147140277080888889
84.0	0.05324367538716947443474563848699776330360906293440669998600585451849653458216348
85.0	0.05324367538985878724082214586043649190449557285910229451949997341412718231642728
86.0	0.05324367539236069434682139829328166042996877510292834481046307643746439332975812
87.0	0.05324367539425920462633568386931084595017503523817108916729792200923030843392985
88.0	0.05324367539689108111789529945974203441790512358358861921765834063053226484291586
89.0	0.0532436753985801609937582240678354132431163934213859818403688809842960408329631
90.0	0.05324367539930757167379075173765274732423151756674241513889236396693155640140655
91.0	0.05324367540072648069411025947010110995344497156902588012292551896166736446448608
92.0	0.05324367540129001927347674441170941981764431183581121013561443891831714811821628
93.0	0.05324367542540232051964086589351261640909170190073288331055539421202686140218265
94.0	0.05324367542792787826713419983138064726660313385283845542935390116260452779943934
95.0	0.05324367542939773057197797503756072769646882622015701413803871305387926829372614
96.0	0.05324367549323368591780217593684412418180766580437818894383455419889595192985598
97.0	0.0532436754944878430932969689092797341533532478689787497099486069361523073960736
98.0	0.05324367549743961646054652474850777254044060504902268641474452912290189802162433
99.0	0.05324367549843782503342684929029025975353931254333979382603259770947058242011683
100.0	0.05324367554307555154407432885325945784042949268768988684469613147503789565604982


==> Dim/Dim_S_zrand_2_100_unweighted.txt <==
# time = 2023-01-10T15:59:33.245, gitcommitid = fe006a1, S, zrand, alpha=2, d=100, m1=10, m2=10, weights=unweighted
# Dim           S
1.0	0.07393047415203211684617202075881624764428809088865027892924134860159279108698459
2.0	0.1978011689501720399913407618475237702866624551708098662924191496631346339308127
3.0	0.4149706371105306541105309081868660814794260562726435941958788921804144049143253
4.0	0.5806733097409777583656752157725924300311069307946261049285279666788358882415752
5.0	0.7337066038160182115494906877061669128632987992210331967492384451836532222758096
6.0	0.8969866872625079437540070813909370163982001813739265761393429377267796166355521
7.0	1.063546463551361545102682939595813601335543562868567867623751668437914220629498
8.0	1.250454872494679275550704325008431383804383018261824848294483892704075920865094
9.0	1.459734337212752711934155468629807893971346152448238748837017567775786429148112
10.0	1.691976107680958838998806990579538663601306049717552667973829241965990898825171
11.0	1.954777356130639020739737120246911298910153672967809682005532176561576546229257
12.0	2.259133236107241564211040946711444406845885222533092592833297692321995979624433
13.0	2.603550203237752772533107677318425912921047082053897455828515931302684263517615
14.0	2.996157547668724183657691676906722640099340025068016243211570920674138671694911
15.0	3.445230249362292365055133294004830021153001347264199882880361391907542938627563
16.0	3.958589143051705710554301334157555421844828097563745658758718872080222548048096
17.0	4.547606101315566529660194285660406592488387313218311775977269530170732684916044
18.0	5.222847459064934318154683291903619644951138727222649943164330327325707440457044
19.0	5.998811823718952223600391350197724594067088660030384245808072161615303547878465
20.0	6.889323133473155832308749984881264501958752777129267951787325817593061688411276
21.0	7.911862071688742567366546821948777767996628621561187449645580885170872425874486
22.0	9.085983677424237899978759723318543750649173178239162910922801296046481752756344
23.0	10.43442703091805909441690874727516035855553394688578698531740415928433611492601
24.0	11.98281711867252854356594242698672871638077946926571371773698490842042603697876
25.0	13.76082648014703162412057123756833496355755820761037154851150777542112709836762
26.0	15.80262156924295122372450516206823580807119219526425796764891841340930125117129
27.0	18.14736261948513552513734830640037150909003587575859297936389535299879176152126
28.0	20.83995814366898623534891220433852282995935972769905390669833031623713040160902
29.0	23.93207372010928445640487025374966007554763440864413438259071588273028329259059
30.0	27.48297571508854143599299959609441296457348266601739018498991690382154677051956
31.0	31.56072174248437393309581251751977508724935152147439255500105368004417795408437
32.0	36.24349556322447822476036136358780028996652635508451160381067487620222107543196
33.0	41.62106314386724786428608714030066092712865988008304258819123786920256096618528
34.0	47.79651527605515027156922862794089902487609449667708125361419059005911699671493
35.0	54.88824073881661694935981992429769497152684415851573411817693192019529387914436
36.0	63.03218321225622982389907747938689841480974958404832504388971560340940472205825
37.0	72.38446837865706446691937157308075706006018739920030055327910818992657463738261
38.0	83.12438201631618996462160396581525345729587320756864058306663340768368321317073
39.0	95.45781067588777384382175039555232739690108160614983364060930634636167504940693
40.0	109.6211891528435023870719746371593643575614183353388701695409977306274497012651
41.0	125.8860330259941461684684014311855847155017474273282587685047093710181783896519
42.0	144.564143389449941686527090480951172087024521238381692719734069985625832713004
43.0	166.0135841676789816965627780528549339019731187160892979762834035293928908775434
44.0	190.6455465606371455052854979377827675183071026125995072741974044720168268785017
45.0	218.932231408808710109835314172977652694442672632958197030020019785280207391719
46.0	251.4159014787665968495130264719786069547773009079160929409826990778360409753889
47.0	288.7192767872188841819023629767903502273055534865952331271727349769245439650645
48.0	331.5574723001333353577393580301142781705118104270483741088790561793345635993364
49.0	380.7517068445974548498473551402265918882587417420234250129563784173934421320191
50.0	437.2450460980869434426058451984206278867897122542663100401302915716394158401994
51.0	502.1204814108862951143266245240481766694294324756462933145658121648195804409119
52.0	576.6216909746644460951616647976527880424135224412966239734507580865308060908126
53.0	662.1768814692665612060745362547684193789489129796449192293577659677824786948731
54.0	760.4261671307731820118196861606629680160603551721213014473559533644550845320565
55.0	873.2530111498213350894901126882823100206250399854423321587794759152196716072352
56.0	1002.820332129926760860777646202203911271342847112904721214427099395805833248426
57.0	1151.611967771955117632557029619443701338473185502543639500687854395979254045953
58.0	1322.480290660618805011463464976534721738164381748019682405069900330705049021505
59.0	1518.700888954633875861383800464981539251598332357204230013082097671210312325152
60.0	1744.0353602243728977108314425401412653054786937998751928072595633032789107765
61.0	2002.803422210842495343707209816167830310140884503701117865164799156406570626279
62.0	2299.965722887321329690413050034208138158249250587203925017510468656341495659744
63.0	2641.218937312050069080923646368728811824156950180885804332964515484130241332761
64.0	3033.104974302967233765139629790714572213657239861318294409479199268485619581971
65.0	3483.1363864534199709789193189349671604029237002615791842948460230107653213773
66.0	3999.940387629988551229997109991826282653766490128301702891810850965594170576622
67.0	4593.424238803486159060446318051384575354742007013074298214901875802906063080399
68.0	5274.965172700764484794667751435121575856621208655194533130211211793922004673475
69.0	6057.628498179840237409698340258529536918533193475878467229715846241260864420655
70.0	6956.418065443436674496080861026647309493135017815703200603707640641215628502262
71.0	7988.56389357126609544600068031246092637836493313018445492650699314381044345177
72.0	9173.852474262196815105025634717715680004714837198559054109971632589043469640751
73.0	10535.00608379102737886876692288833939980005736378205147829963644033967491423171
74.0	12098.11837468423913212767342550999996633271953568280470534859000731243950081074
75.0	13893.1545975152474495410884664421619311799273374668428372377862696835633144999
76.0	15954.52604219512559550645464598333520549384701850306970331372294775860584080454
77.0	18321.74971094091707225593903134512804496699663493709924331687145491748598444083
78.0	21040.20586901606791812376557095395637056794248977768076140102813132051108677461
79.0	24162.00799567869125387895088707697682175170456496917313748017997313624352045643
80.0	27747.00181251326189263407066525579324714428866851611117665723979578173030219535
81.0	31863.91254076681231883181554332966023388844813433716426295078401132035537631
82.0	36591.66238089750939897553985277693458199270052539322633059652800629523220729571
83.0	42020.88347074555003133154253609315677814086845354449148377204667225078788271996
84.0	48255.65532611002076251123759550655395521297464869234971898009843824892188006282
85.0	55415.50007089880411944001388593404714262782765977979177567011210536773865737878
86.0	63637.67370590871205966173126242503776420444714848857009946256555894376813885832
87.0	73079.79734042704357680389797779335094436804213234331989397688767548238805163272
88.0	83922.8788280174274399124750601408138925578894973092140388006730480696126233305
89.0	96374.78273199792022600916322594599887475715214855686683855623998877446083681682
90.0	110674.2151407108035961297381012336624754533820657819922907425358338406884092263
91.0	127095.2997224818149257332714051003986084419599022891045068621723432356288858252
92.0	145952.8327443781346846490799769085240375401777940500600464131009950563443500455
93.0	167608.3177947789917018679899509355527504714869773852480257448537225327513587533
94.0	192476.8958968883540830881627168838704110472393448829334535068805609069154108822
95.0	221035.3038651857650897350510294529851138555706359652196575722431355165574543746
96.0	253831.0134684837124961471281249270086940199408268496029860682104404401167811603
97.0	291492.7265996156377430764544787508457162648599881121375287278429558600186140767
98.0	334742.4276467623549275386377658646852595544415774380544105004390909261650700536
99.0	384409.2241133665479824031161868801679472081357424318613705137698316010620427944
100.0	441445.2408147542826021546944254488710910419505559694267086912795489273824057942


==> Dim/Dim_S_zrand_4_100_expj9.txt <==
# time = 2023-01-10T18:00:15.462, gitcommitid = fe006a1, S, zrand, alpha=4, d=100, m1=10, m2=10, weights=expj9
# Dim           S
1.0	0.0006377547909692107357607759712756650562794370240956836884635704429962367506279873
2.0	0.003738665262284806547554816728379961957661898077297459379469144426394654795146943
3.0	0.01683757543924046044680883573335707512245964598692156129837767467294315530056996
4.0	0.02587471173914523911729464833890619829845943247274352545965373861845303988198991
5.0	0.03281720075623209586857237822649526067332191150301089317920727308363839552384815
6.0	0.04125981589186075100124580661433855315901612422066899910193706329180487650973475
7.0	0.04764327814388239657680636160977799503347507775689406954862632139227000274135607
8.0	0.05117256902715474316094033992545087263458132864607592629755979292284280448764968
9.0	0.05503285175942970230612164531213236071099768628343773142210943839614512971745068
10.0	0.05716385008278876096994270769111159929110157737620184252534606640784563111387839
11.0	0.05922879227915629851862919405935504111868142448894409700185183267038375538168897
12.0	0.06542776807383731624368266700181479562229478292941447170197636846323001785994866
13.0	0.07216840911229108881303166100188469820413135632650583089009456601576318712291055
14.0	0.07791796512342114101130006262035132903794091705455934018052669801254255730534124
15.0	0.0892126400850140140225905354473947638540442395417900627149396252353598972857697
16.0	0.09347219208115311732157291305001559365108139085048529077647468387280988796326049
17.0	0.1000164844097386483594706436034754566887554018402739786694728485308143350572545
18.0	0.100523682015611769691899795265887354374126441996226305588290846831612057459541
19.0	0.1054192153045605860252761467747373621347230615709871263846863144697438241695278
20.0	0.1060444995920852008366559687300187743697667028832908901363775133397664946136375
21.0	0.1065954328804375598912932386146211190489561703128861051420113317218174269928948
22.0	0.1072309557254840121728263349063396680181626887337842472437387358983057036564738
23.0	0.1105782444907918952434523671550778555786602335391695601402154711707353319484549
24.0	0.1148849009505793283661011278564261025530722798059713897765114746125721466694244
25.0	0.1159504453809350671971817639751116625681919142374281815276686120922587092488197
26.0	0.1161352868586175570352593486155101850346806252736403191681670616536003759215712
27.0	0.1167173174751116362305421934162384979606008148077200083561688528551285816160537
28.0	0.1176314501675753728959705009269947466476183132201331590870584209303209010567622
29.0	0.1208386209759390569985779832253924346924638625547572261227781771844066804771467
30.0	0.1231593264963494963150457282003296769013750834904029499326958329763417097324346
31.0	0.1248874292673825163447215231212784655847419986013637304052886440683300091117016
32.0	0.1252256487678435419695923715182922883309609159005258338668561383509960133112964
33.0	0.1254021452715671654163709745665910873705094914613480333668973151546614319059822
34.0	0.1259717946105038583359851758616766388202673622119788710297732615621861722624266
35.0	0.1273348413842233579446646067882876572306102818386709606332876672387977974886177
36.0	0.1278842262211091773156398304679707024146574787269876308562514039028530928775166
37.0	0.1279579177676356364240763685643084629124705747825080197207766365209759938015294
38.0	0.12845636127116380973584295688907218282298850107036312790345168850416782115468
39.0	0.1287033712420184470248145222694384488839368448545905764212016179546756332012905
40.0	0.1294315734130797762794769817681671773509900483744870831190836762656796849319207
41.0	0.1301953332181293099866043972983103363259515476015793314372923278958945755934294
42.0	0.1304133654009959099433980017745165936784875643592956094506736444476974218307829
43.0	0.1305661950665522096056793296330834624863035084298237081142480063513977559520282
44.0	0.1305990322082436352816510893621489426050444302733136453271607686101818522689254
45.0	0.1307453691527372630180322496510437009846831456709078288960706561542532671715031
46.0	0.1308295265673989053543976755981282410212247406051848465452371713074928808107048
47.0	0.1310871823232824832168278994165648943093649421930846280891562676970211429802524
48.0	0.1312082778625362877875451170865527364789142151312830777164169703108082155562552
49.0	0.1314905354622851400403437063135014406782820549200844969325460402888780865507032
50.0	0.1315947335649684198553299064622296964671932545416719500662389439942049799533724
51.0	0.1316580745868407788904941641583563383670388134108194487791670206949634175633132
52.0	0.1318028830977933999237737233175084634474613156577229267831503361290611344872759
53.0	0.1318628313102774817356857758710039127629359789143717644514583997977800986240358
54.0	0.1320642096670871162014132717302714011855591363541784010081068085276757558154371
55.0	0.1320834513227972373231573594406253431916410510263967195819438014211243552024856
56.0	0.1321731380307409217264678599975622883565567674125535797267369275639787955924984
57.0	0.1322256774536203543767212801806426910681993189203886061554137359057991197000538
58.0	0.1323312769600612067286992989140287033691136185289785819203186912734041943370367
59.0	0.132406586472879155745265806686384965106013983767555762504497729603709025949939
60.0	0.1325098749595459007256759651865265074084292275251118983937224033476701314517066
61.0	0.1325281136671777075086718946221095207873288822333025149979443298052419019503848
62.0	0.1325417352655694997306412249501990356943835967237092398403993792927578860793728
63.0	0.1325720415740337788829468732254086240674603076602171768749790871579757337366362
64.0	0.1325791542060634275268991712505208095954921811700759603760978273888688096920725
65.0	0.1326136290014541135185535860471278500345424069849317333481024601028930988396163
66.0	0.1326258034335221652891144818648821295816237966529220207106352056149735325181582
67.0	0.1326392731732480830880357940999435042332940349423464501917720559709264676096833
68.0	0.1326524536784533804309140814266012125564593892612042117307917632654740176567102
69.0	0.1326668893758418121530269088903778582503447775368498754186593645203197618266239
70.0	0.132690052798796502148579036322365714983335392562832438947100607031939333262176
71.0	0.1327155627583839248487219290508793223459168908782875242692529783800791620522069
72.0	0.1327201874074770271034274811739205204714780296286696938055525955078079795099877
73.0	0.1327380409613256120124061774636135816836016526162423795726334446699101804316947
74.0	0.1327431492575419472195371415056568628359427105272071103890595458675075534438874
75.0	0.13274467118427844277120099396155976298072905823374933099929888910955256914007
76.0	0.1327686987517055357803533128707130069954699860847723423944417270518787711070788
77.0	0.1327819691848515332636684571970334206299691651956397129898563048571555356122238
78.0	0.1327914270585978003854325041268658609224984313942455062750514064924418584715218
79.0	0.1327919909080903090874834079725605965885175501933350258666341368360856921919956
80.0	0.1327958258888790403223653632339050647257051378420450360547050705028332350979527
81.0	0.1327966510335956796703679273002930185624663178393997242027556872018579036701331
82.0	0.1328017063559327534072143239793595791160987165478495143617611545066224523223649
83.0	0.132802296283403777107963353698273482178456756063660189129080710049748348493094
84.0	0.132803778482853937799924369579600303964303208467977874545832363787752959156322
85.0	0.1328103243472260240028060088803683891406741079591390004353733773506016541758334
86.0	0.1328126175551160808676332555652391960769600151674428986808427781124995905286816
87.0	0.1328133356100570505343538865509491289287150146132586982900463750391337026146454
88.0	0.1328136271269200863776954652006454421972763447213015241273575698125925370057356
89.0	0.1328149815418461533088081232984465011386129848475667322056915915730236317668483
90.0	0.1328167033187682278287833348352501734103891817669220426357411167629520815246416
91.0	0.1328177314079348622974450525935744271757779613609801264469158385732877632048707
92.0	0.1328179804168911752004285961443667030981922375510801393565069424395213506976369
93.0	0.1328212733989921673975045807877032082622428182112638672948988446397697752686335
94.0	0.1328225150456053176815576399036018463915893844685700772587945904884721741588719
95.0	0.1328228554614288209588093437769760733406449055643218988780334939390936263330411
96.0	0.1328242167221499016725644812333609869015009659821793477495576837998146814140582
97.0	0.1328245159444051117154950714518153783340454920117835500282312902750280011816355
98.0	0.1328252337878495981931810202839993759362852637964579507705952788820716992478139
99.0	0.1328253342447147174631963890339841254719885478244421152369250793693030997651118
100.0	0.1328260219798508334003063409714359724616225824890934476382472242998818054033502


==> Dim/Dim_S_zrand_4_100_invj2.txt <==
# time = 2023-01-10T17:14:21.810, gitcommitid = fe006a1, S, zrand, alpha=4, d=100, m1=10, m2=10, weights=invj2
# Dim           S
1.0	0.0006376137367778983917237097143815361434385449770239369806584810069537001350846563
2.0	0.00270908943768394357815558758599612592372334411678799738834862814182561983889935
3.0	0.008749754245087853897210831043193690286581903409733661955293214230231966936440626
4.0	0.01116585331935234789525099327081893345860374861060527651393611147935562808519196
5.0	0.0123532392308060719953758819995744479177695754983181142446110057771108135104114
6.0	0.0147083127830140998752415212503121000826702719809270481053294644407339726961963
7.0	0.01577686088764397486740764165170067005128789552804121721567367920456908618366289
8.0	0.01602463605171208668587234883634467024605745561387131320209445535716144719982694
9.0	0.01684939079814491913769365777355609212301038019211877722975563752282892278610687
10.0	0.01707437341284780380480694171926435836542234019664965034458256088868294343523162
11.0	0.01732071622776346208540284297102967176422974016817474683749854737162634360315444
12.0	0.01777360503755654030069758549877712354704214014247471724757596852284979536701884
13.0	0.01879740287676043064727642306456326462065145991059410448605975546718164382964348
14.0	0.01967515770024703403307229078616304760250117238466388669187287773043770461236367
15.0	0.0230414430352517171727368529160266103155466339340780182708915709308900457448377
16.0	0.02330236487588400442252745470546266225237808139785607892558044125189100089438717
17.0	0.02405208429349407237104618333320217477767600987412804498628564252601523286700755
18.0	0.02407926189516024406465591496758886939489536116573344647212608698456086359330443
19.0	0.02535414352417799308589643490655615135318869871602460165190567061052553721464288
20.0	0.02550707284259930851929439917012333578901733960792632236992854551721805379711099
21.0	0.02553834947019171447896780417331960282261081967465461678148477247363836465334976
22.0	0.02560915091469934024466023004624129822886241619684302198449838485430244456745742
23.0	0.02579273709602780734669790532714428707525392022316460251833469319535322276366437
24.0	0.02651974471556837125844995054382420044573991533255886699972514306407217046809703
25.0	0.02677425969398816825078097772337190933633648903521995009412482544686372136763295
26.0	0.02680503500434483895826065578274424999243398233528086939576844638925213443831174
27.0	0.02684658952161497150093193547166874652230696328598922918944846180632880988803364
28.0	0.02688920565718525631054607273618772116436933445674164596244232820461950820461087
29.0	0.02825175779209799812063770084411260055668453696409203821165143363648894979682913
30.0	0.02878296939589279720083367456233608780264603330183459431984868873620912627682573
31.0	0.02946995579042700845418520910441391254943370387632299574377205251910763043621297
32.0	0.02950322206247894344195233746660236003420879011377006227023713060611740576366269
33.0	0.02958690288983603934218776456613774259776275113646672476486024341219936203177834
34.0	0.02962888528792160376741627630528273401370371366422170953603144387351170942753909
35.0	0.02974054028339952574717008162395247416476024765172618825255519725710226454872441
36.0	0.02977407028280535241636992874004661495592483910428215638255964964253268558573178
37.0	0.02978001421135049043445139316600411824265817807604692777427303963741723834930414
38.0	0.02984123663612647046962103786157375919900289446296807771442426559719802088037095
39.0	0.02987580587078225820885541852878087757768171373561884456139753988934262565577425
40.0	0.02997014473857287543908038857156035707146547213991021447177052814269546496647266
41.0	0.03012098568221014661941474451750788653640680469801686778719555539829808917672209
42.0	0.03018806075290794489354469779541527191884697936240330125589377675071004881223705
43.0	0.03028399516577324149478180594081834613170578736588800654022971679427558790589731
44.0	0.03028780089140837968677698361179182520036970271674845283009091913701867355919356
45.0	0.0303253615800846286932117500169701677819758365664290708916283612514727038035859
46.0	0.0303397352966891613436496866330662362279358938460168198435740771947760869791937
47.0	0.03042176510344821307186838776834604169501057750448731611451159195259177615168451
48.0	0.03044782501037605202132672817333394831892389600799221827098783731045533862445746
49.0	0.03048780056036347092022309038594016125045330157120029936710939711325499904255177
50.0	0.03087383219876198677970530945550225172999232943378192098244867684621970262935743
51.0	0.03089046447154527382365496375064589384143832052570082081878509534671178974321917
52.0	0.03095083107023494576924752481275825291371191038285393633273439207000252107944644
53.0	0.03096391685455070832237116625856464704349279972266272488066781756724291349574151
54.0	0.03103644821271611112112095802167056499603603827133540297541040008236769794644249
55.0	0.03105255282952625201526201895070404903107516699548479239586861689691139523909342
56.0	0.03107067874293880495263995673441056294944787682086533060737431588615488158568969
57.0	0.03122137480818166893285553036247108795753618023583502086592928249705159205959444
58.0	0.03143303965436625366225534294696381181012133916379164103058405992832910674947251
59.0	0.03146752959914699635967817261756218752974965760747266540781933631272474786425798
60.0	0.03155541557347739794588264852583107564595295238790462604876411539525639322539456
61.0	0.0315635357638055757148421779187251751636830030972912752848476587723838981067296
62.0	0.03156883094290713588832396683063882268499024589230674305026110750014793471401982
63.0	0.03159257118994086862731607386907019550840563367161290277437102632867097105705433
64.0	0.03159650322081758396305873374631337225076031186231337779889028534034699227872007
65.0	0.03160456300594926218774341244586540460836463234780352340167944057592959986117425
66.0	0.03161430666511113561028349400055197439559051462630928246632148429173966294667016
67.0	0.03162971505353446244361531117482871722092034968023868982410510420871702278479901
68.0	0.03164245507931541727288091061012556008678926685991118108128304298559143814198079
69.0	0.03165516781484224613041274921314655425888068947516609438489034069554241355572048
70.0	0.03169252445639857738169005452250259751747411398321292966942747129165750021951462
71.0	0.03176502855991744973830966983323545505235478092797270310969654264026226990962801
72.0	0.03177232931703836064977640574196572678541242229496320596621458343149503467886183
73.0	0.03182749912959788890644618439334844325199412866208435328465863839259240750410194
74.0	0.0318380655815824183541423533343793007882948305763061383996710171891089378987296
75.0	0.03184031313366678695453333737277614926567490760852825380335893502863573947362435
76.0	0.03208441580960925176155425470794025379987601129477427478467808360249610071887037
77.0	0.03210900333251881992986480268995333249831770662846263500611930372561696972585255
78.0	0.03243567531484584388922804987974538327874260395459998759923074011819540356661824
79.0	0.03243664173145182652209333502292964922332493358548534829714032001746789305907563
80.0	0.03244504929613625165683151346974505074066663159974855135464668240557478656910076
81.0	0.0324587155300250405615585334607110192052232271017382713815312236963306744102646
82.0	0.03252996831909108109239710424126428705826387660470560771995847455290361570275842
83.0	0.0325313412452554916701945159920583535326088335358126320258466657274484908305954
84.0	0.03253725047201137080426092780352848544319496786381095957216778643256243539531154
85.0	0.03254935557130177967418675369205182213702658288812603656506676417302309303059025
86.0	0.03255284660236621939601811188373729688612585291932878091664697648093508807400313
87.0	0.03255481623132078353820244316234185261926350822863299612189817896293871820470151
88.0	0.03255544448429457602990021682552852058012716123650946238124506935268136325267878
89.0	0.03257449580474145407357402453723376199303183680353756212157996420869771625167378
90.0	0.03258472483525180249365307048238684457963366232983910724219066913481889895791053
91.0	0.03258603242991251528041596164759329225972634610599222839354854276913841575791561
92.0	0.03258710497741863185717423918825704532541304382255555413786023059416293821526161
93.0	0.03264609492751929809452691426521525067656200779759106465778829315226251626720718
94.0	0.03268305630378168355923150644583062645242336669891267296898946170654310116922441
95.0	0.03268398946248297864771813259040909596158335244828923475821014764206383049588723
96.0	0.03276497890673207790291072968916382295665039385089968962814628170846919942255143
97.0	0.03276663702638797312588838414238342599538110408755848534563627621587396304805952
98.0	0.03277174884887417943178046358478182211789223784203952259134061549297552761307285
99.0	0.03277239961358840250081052097853682828805713705997384655738286524498968692286625
100.0	0.0330006068718997255570715264610128003771198929500522418017710429814373059646575


==> Dim/Dim_S_zrand_4_100_invj3.txt <==
# time = 2023-01-10T17:29:43.579, gitcommitid = fe006a1, S, zrand, alpha=4, d=100, m1=10, m2=10, weights=invj3
# Dim           S
1.0	0.0006376115446238757735641145554992293596000430922298950324167070163059685800093621
2.0	0.002285388668518731014235605175806403374559239873831836957260736891280728586479989
3.0	0.006265704843545716278405903763874042794998838520575808606129520680927651376686813
4.0	0.007430157666951486434706582170440884506472618976334987255800221075764305495973833
5.0	0.007930976850776364626065301515523773663628826201695419788089334903627687404519112
6.0	0.009203976123713566433054204884204171666811061706871411093453386308259754978813819
7.0	0.009555350049014529758015724718428880739561421994947625681658932041402257853376275
8.0	0.009605074577329075773352471026814682642570856727647294888856893768583537337552581
9.0	0.009947454043975272222625638876177117712861046904243850728577061525269248729238181
10.0	0.01001657969953253569747788429941687016228562894038366173825241034217568444841991
11.0	0.01010862774507839098635778966237960585644068758283642291943295393061640206365807
12.0	0.01017524569678627419364428793500276603161320040412795474393856015473878028464514
13.0	0.01052589061549313037350033692834548232070831825556298292533876108252327113302841
14.0	0.01078976521303471664983377859338060768315398071493128875423780360421217160742642
15.0	0.01228422683588365075134085244176812465347677777800514513452468377349432889685936
16.0	0.01229827322675959119795034380787058022506074643501226763275813862337621043804531
17.0	0.01246435332343319290915626460425240932955917706347812882616910136909183680727418
18.0	0.01247446862879551325618181184329187453939305511024738142454080864919717840831845
19.0	0.01293773121739484417056669650842193822500401153188561128369837460537276223827425
20.0	0.01301799157262945539873487139275330512061587453611274967736089844294921758004802
21.0	0.01302175404849172644683398178664454070917442958358762034799106637369156188854884
22.0	0.01303059091839604254753825268909945699381748594498813825095328970251054575048553
23.0	0.01303919981196466855704143991982174982797023325573619395640398853137851509031547
24.0	0.01315120646830291867269197574622279974134738297846209795387621123378431185486703
25.0	0.01319279313079206531758101317147957747560186633796425475386411935098824253488177
26.0	0.01320108964705402131016107598869609042994414738797189592097116888473923885838579
27.0	0.01320704665045248671098742003312267752075871442872801349347999985750468406914743
28.0	0.01320983479889900437005538402107869975719860351973337594271094580990068958573436
29.0	0.0135903610296141746787297439656606876082841298483068485639003789478220811480271
30.0	0.01369631647161117419753340543225801507330731921319273488796885825093916982068874
31.0	0.01383806798218984946018604953086510000371336359340116959256789429246415893548937
32.0	0.01384050077668101826550094004444797554583829947211247340473428285708924651603434
33.0	0.01385426512698474060247511370921331508688075059931636659608497859936921045815667
34.0	0.01385564788789953803908960229393082180812917058969595214717053913453055088226087
35.0	0.01386202538771401560479398832082856228562654029122232902499664642193369334822875
36.0	0.01386287643864143694294953944853357239439707992518967320846651128994205242066373
37.0	0.01386316006716828218721647872516241858689068481416533376803162530786497506126476
38.0	0.01386615281733724152864185017083775578322259451738527019226037652445883892527723
39.0	0.01386790301832397023346966832092728574887396315558581127793709736993755152591774
40.0	0.01387052799004005788411101663278861136265509021400163028106292547414035222763829
41.0	0.01388098919529846268716306652736115300388054432234975103812822201852400120326414
42.0	0.01388700187829231988260522051230111179073785315157999166231263426913716201922584
43.0	0.01392510778279863781605980741080355197232216770894218833870220105472976523309197
44.0	0.01392521517424271633239337758924876010008229003550120644220382100756672163761499
45.0	0.01392803755747907597053214740425058547815325993300914176091751344625883150758988
46.0	0.01392851040034492770362277997457396551899385312414350088363815916585320636639771
47.0	0.01393204543602861658015417806102037221823404947563672891174890464637784652197428
48.0	0.01393330842078523485749821583626552089118047300960189989930337184868660864607316
49.0	0.01393499795976485564126748212474520583369932531064397085681186558643117816292133
50.0	0.01408055127717020621666464145579053163247876698398733811452965479102895515716751
51.0	0.01408146109528990712158797662616060751567702949553990183127233371408754567405842
52.0	0.0140838886468563466203984394435970887542407140879665767148599299475713836062946
53.0	0.01408431933363098569246111854683814216982741683604894705016657517551546376119019
54.0	0.01408768821579992197899757789313403383894944576485759703468194033299461732541173
55.0	0.01408932709485546461460670518317788770007374808043774531788697238962239273612906
56.0	0.01408994826243248829173438195792705037976534126114767307826800950714852730721148
57.0	0.01410669223501416751741866251251277110880658365876043187046857293036238511224283
58.0	0.01415969072670398095384719996411469555205207246211025580490829928317962939725866
59.0	0.01416154625906400919689464332907257182797908068323020620325564554310820779345372
60.0	0.01416514718023701247878132917531028374736125079994014701843314761008772844832092
61.0	0.01416540067680026942525671295621630224320487566699667088084601981236113439777845
62.0	0.01416549778071982605960911629522884535290088605715417552420262124972847870311053
63.0	0.01416618589963348943372438686387293280575439040986759756103477460531630407737503
64.0	0.01416642558025692625250343105199527320582536089220394913789259831398480144376757
65.0	0.01416653318196956890389982756270761023291926803775532692026426284067615555660528
66.0	0.01416727674136057016903159480571828446596366333915893160816053413922803613530234
67.0	0.01416898864296731340235183035427185632046239927107393677968684977660973633099113
68.0	0.01416966285242664932405684719183596490665846673693299053801966963636573965683869
69.0	0.01417008500112585180330880392063017699989606157166722201338770933764112837060301
70.0	0.01417271160687701381149750221206917973456201138908678148962417467531649200760731
71.0	0.01417714636861031453175242438084241775298639525113003566569262814468526267968098
72.0	0.01417740083715664540072535060730244682961028041246515102462598899385274525746659
73.0	0.01418109860454349304273811459850492769526727938641186896090825083997969225747771
74.0	0.0141828899911509258219610917560221171285046819573544207126871383357909063874581
75.0	0.01418310591403011185739749776483021140700042871497379886790339191703657471922032
76.0	0.01424336268860547614492073353354308491704207802456353920697414491706679104302393
77.0	0.0142443517273893919354699790980302632846471937991111995124226935078355673284919
78.0	0.01432252541399671052248902367832535818150459874287919382972105195985639915245695
79.0	0.01432257610043475760019181515950669201000873016602402688853200438243353339092187
80.0	0.01432283449245540519207678405303453855821654070866670563100617608329400047716525
81.0	0.01432491736647292497185581900771195503295700971011917959001621728403148795323989
82.0	0.01433620201838222255186161988173536724115148540297629970172193459097898342441222
83.0	0.01433622616897161835954190308488313991939294503868121406725482054442729646614748
84.0	0.0143366255240001987247013893860377043657573910310973610394148323538573675926719
85.0	0.01433709085778887190516200571682820388644026830616044400213999081643035275669278
86.0	0.01433713973769327061438698899847614366874614098482170511258954284332813157081251
87.0	0.01433717441536465258436828151360465299830624063911621956590054011667129368478085
88.0	0.01433718740279499732463161730203978646069076449500558209545781790565386090924134
89.0	0.01433763302176806250525171341616961465178190831483824267362621644829731522182332
90.0	0.01433799238529921931784217840261080897876348377772914719068431259312084798139991
91.0	0.01433807216731059634635110377608506419967139531243062733318554220305547734808098
92.0	0.01433808415447027918140853729049888987984334088569173167959273218963907569512664
93.0	0.0143457620940413040660562526609361463520440265260492609748308724584242431131915
94.0	0.014349472237039524131686665616701556419294330130481764535314986187809210694772
95.0	0.01434950456740180431524204493438898291115781190434094476675505517340891484623453
96.0	0.01436441028357661798689454543524222310602307272551155464994928987610853204614009
97.0	0.01436448998797380151339020909593258519975514106721050929672519179866912252405457
98.0	0.01436468675065182546237462982927586409449910221711410349605775397185992347999658
99.0	0.01436473374272574589336752156113502885399668120958166837036979308682468190083102
100.0	0.01440596038719513752069889151799945598174594440570941323542155921387303212885399


==> Dim/Dim_S_zrand_4_100_invj6.txt <==
# time = 2023-01-10T17:44:58.702, gitcommitid = fe006a1, S, zrand, alpha=4, d=100, m1=10, m2=10, weights=invj6
# Dim           S
1.0	0.0006376109678404170398778299167159870774969339776515684565960291739844203101595922
2.0	0.001419040215879785908173619190078156406639930507982204419658855236614662947246239
3.0	0.00259837200858728534225718578514772292871803608437644401478728063030726587174178
4.0	0.002711903029844089200156643029107445517452450773758073313008131627225986568308134
5.0	0.002773617588006619447925461474761095205176353469504763813112530747709607662403385
6.0	0.002991553126518045196326976826057005804098938198785455424014717497912840221247382
7.0	0.002996524844418736907454689059994075417951439711786985926330539724148581879840057
8.0	0.002997966628544257383392911739460521438766042221847189241603239009159881853443555
9.0	0.003004505874164233658605853815527274944728573847950629695848899395186472196781894
10.0	0.003005128458273925902722033272747951448619303392615499873773193225632671453997164
11.0	0.00300684365002865891513219400601250718955409456908676735468266431632954747969383
12.0	0.003008397209963999387187444899595209136542732525314150664558539086135635032242428
13.0	0.003035105742827800561266290981374181151478098757093077510655740206263727332799934
14.0	0.003041317956204842290712695723280322392798315474153242899115591234112382029114195
15.0	0.003155789707709719355786072347316852587394937482756598069403716913919187524669732
16.0	0.003155809244002471881912595660844223626866251809549252203403968023894528702824918
17.0	0.003158344696049598152376804564549520900133696033592867607866265523189529921747367
18.0	0.003158407117977421299366532169300571875324316262608450513814582895825540728666819
19.0	0.003168893535421122231152548405583095321755124786373100640895044140923805647151069
20.0	0.003171360000489941741720739097955336156091851018195326125166636314184708722451688
21.0	0.003171392052532818096508407954819865068454913728198733613061565758382625328129323
22.0	0.003171397286281516464161215952273146695087468923291720728191359155059357142897198
23.0	0.00317140228584004574868881964524274577540190704791183114190781294050761574591762
24.0	0.003171568684645795555820375492361447239129887393842861683957020288335833712018827
25.0	0.00317159105493270205332757452447083661719898294000121743263949520453909088125865
26.0	0.003171602041092333356151223339280083527531188833483772958533724414235489726841844
27.0	0.003171611452945874551419437017264721393780093740455781758235955920354275484640754
28.0	0.003171613160699001631289304922924704422351893182689778204188140458049461135169039
29.0	0.003173473359114151305147451470721747764498377434598525247941757758929144470310879
30.0	0.003173486047258850452822612750312883654633290610586036028073428686733790663143252
31.0	0.003173614327835954385949011330720082080752234732582347102260990623455840619226753
32.0	0.003173619961722468547645731191215079449260320294600612875439435300887470879086599
33.0	0.003173622989956699998525247934971282743202496365706392809696330490410569730428027
34.0	0.003173624504638774919186552560254987615751338409327639838127636961032395131338534
35.0	0.003173625587063671390122624914057182900845244231367812254570158398288931590762168
36.0	0.003173625690499240857294367604114873150429755392021143610421541137531817581531426
37.0	0.003173625801800002602189120640971057588890786527459535976049088653006664629165095
38.0	0.003173626344358943875356594271559485721035304750628664186643935569578552815816713
39.0	0.003173627216993640269979647314944538822171460601462568578105960276594300609540977
40.0	0.003173627797729106505502317401014255579651829578904130032960304261318380612248955
41.0	0.003173631067015521510058649126430569318619888731890405408373792604164026910245596
42.0	0.003173634736554984544422971881129828107408824390300219967090958078838867081196327
43.0	0.003173665653755241360739738714747269827949181936117842844093952012059025603413578
44.0	0.003173665676148775444831584158542120901779216132646434445372279194822198642284482
45.0	0.003173666020172411047331228111690342007712042753089303923064578629477314755276388
46.0	0.003173666070146564594635414437538615882105742596379811401561401112645866812789282
47.0	0.003173666115427826022928261957002589053169386754804284470105485890785191038673891
48.0	0.003173667161561317438139941052116345906389499973231271192518526513982536153133155
49.0	0.003173667244169646279891080627889601224238929114815845244109699299886874119233364
50.0	0.003175062497413353013598224475455434978776060965706390569818028773953727574072168
51.0	0.003175062814092981729839765400622197080030568290045704166482462415330559868296526
52.0	0.003175062860891779200985030210625829968120323086549724698284591661588685792335881
53.0	0.003175062883056501962803565837107144984103068222910169383533802966291180972152293
54.0	0.003175063103304019684163623184882303970158405725039812350721645032418971777403456
55.0	0.003175063557096219172690555579193880461127044177429076994139926506588418243186689
56.0	0.003175063696008282425466483046864902012727700307170883142621520770501369884842949
57.0	0.003175065838221246360420762175188917235471851894482334572817724101928305342482306
58.0	0.003175695524701210781567640302964782771352634385913877662336060325146918110698045
59.0	0.003175695808725569718874765123183977372320415362097701950732125404815875060664937
60.0	0.003175695823426029774123102351373101997242267129201043584057060752979662054400546
61.0	0.003175695836738705315167224844438745720091694475528457690385658621808344948201449
62.0	0.003175695846664515285108252556237733231258655952208847185159562028261022490891909
63.0	0.003175695862749729192000469544568734590232720864979983581232721931768969498170037
64.0	0.003175695916008392990349438347910396722069024724504494717120787517396631391605115
65.0	0.003175695917043602009691291198979172169623623508434192913547653205571610270228453
66.0	0.003175695930186063554371730089863851839565880889488878708607983243088150038943497
67.0	0.003175696106466741873411707630380175131779981025281502969335534228134714373628066
68.0	0.003175696144940279805172689652563357693758817182531598763902460246608216464076171
69.0	0.003175696160048037294661828633533033314289159082140283357696900281735350563511612
70.0	0.003175696182274210454679924789771015026071422920354199067089699227437095495187146
71.0	0.00317569624149798477582894679844797671376499014437963580654341687982509920427006
72.0	0.003175696245327497797872527480635572175976927385235879991649892163461496088880737
73.0	0.003175696289502079603909853068821421473112151304104339475024377935608214797584344
74.0	0.003175698161729309696294029009758841335971547829494728262664492117799479881059906
75.0	0.0031756981959069558566958090640049309654298071543873193493483815075662678800244
76.0	0.00317570027714272327513682821687751871728970062655562131967311317249122866321244
77.0	0.003175700286451609997818274266652008760374886532268950337652701240582375673817933
78.0	0.003175745161130138954048182672246521228330684141254894008263977629345275489502403
79.0	0.003175745164384334186293160493898096419463770359107340997382281564254372576733757
80.0	0.003175745174684784673077263633333194789331905722492717082245049757289488557126082
81.0	0.003175745541857026913917153487940073513796494933173127991766203986407712130514993
82.0	0.003175745738025379921622045073961929004788729957072512257489161886083504218458695
83.0	0.003175745738800691364814302794809788531481676438095917303903654586206221168322266
84.0	0.003175745759874702440014123202462126773801419983434203928756059559066776540483753
85.0	0.003175745765489138707008358355374280265943979103696829650726151255431650012652924
86.0	0.003175745767653107862324885512209745658262453705403712443706026916943619285551122
87.0	0.003175745768329389938914921536120430664526235393471494912135415426904477578780522
88.0	0.003175745775593051346012875031318814997836045148921998900626917330839810205971445
89.0	0.0031757457773464819828587769500126463279519604712885665606164376971155023431445
90.0	0.003175745780592447269023573908861493054937164106326389844697539323571834844395838
91.0	0.003175745783005633485742482248724186533983533656552377905927142403763486508273343
92.0	0.003175745783179431037721734708002184520100709986752017134766878458438135960850144
93.0	0.003175746664370258809255096032796059911536631859275894238089414031985106895918
94.0	0.003175746810920464703078720880964067606599390251484120281671516009300291802957118
95.0	0.003175746812519492435903068480365383638754733318759882078592424821159712368561652
96.0	0.003175773735086892217478628126319228591475673261872570711392640865657778387786596
97.0	0.003175773737612639501510682661539299642520314074123686801849592875730551345147016
98.0	0.003175773751716099770288432713652279179834132511827706157601191924008647842673959
99.0	0.003175773753228618156130904952001775816444646609480047492441839020098088383058894
100.0	0.003175781291367813682172807074124730917295643374593723219206613270475341047034279


==> Dim/Dim_S_zrand_4_100_unweighted.txt <==
# time = 2023-01-10T16:59:04.714, gitcommitid = fe006a1, S, zrand, alpha=4, d=100, m1=10, m2=10, weights=unweighted
# Dim           S
1.0	0.0006409592338019313418649206078051817092701266685233215268169657341013828238428135
2.0	0.00386006015383620469315765721379284864386141065246108563150482852801241964635642
3.0	0.01811422175457770438091186412636511886906559162219787988466953782528657359975966
4.0	0.02876239783300713886755022643116349369383084427779080759986059432938488779793345
5.0	0.03799977365823951347094216819937029585340891311637099364116660779036191467913676
6.0	0.04925164455216436252599548359280423479305913817047294202495278284747185520342325
7.0	0.05888644847066033359994308675676063434298157348384170400433294637757854399909525
8.0	0.06576072841376119078645993787603052115825879933048886189696464414214604237942223
9.0	0.07251212324802024484055745098121821503221145214055329066018728133851451668420252
10.0	0.07743044349562084130300999510210014498758330904364947246753365185741647264436004
11.0	0.08287062084749495397860137456306456523936627178269461161544509324179906564018624
12.0	0.09694344112121186332294777815378302120117212736862526853338637949056073969230875
13.0	0.1115251783487803324916304544922675715620733377176239527328594546854776361138286
14.0	0.1246687290468213412336610178529176396417686418200114049543574347473318646149233
15.0	0.1441216646425697535243049698493265082152964299422242763883682053853842774734208
16.0	0.1542435274280650676256338906355624923779136392022116172748904280900592309893726
17.0	0.1706014776142008035573059812895618378586645008512874481805988332231410363188013
18.0	0.173769468407139758249444438730421077246727573280974851913957138786126891338556
19.0	0.1861384866192665226539629292786125607971447221234625828174793338483862074962532
20.0	0.1900509738957245799399376032536102335390498569409084800004418149331915321183147
21.0	0.1938662102629612880859013249772173772446362153230191060746966870697781460847373
22.0	0.1978796930263933404696881154306639997172453727633899081959262755736130679819052
23.0	0.2114970224150433250216420852034560757834646936437770259834411557274606095954125
24.0	0.2233555404089943585245960375396869598312357099145369873495426043115892188210655
25.0	0.2285245329442491266030077711484221943772118730280241879505961550683505980111389
26.0	0.2316564072498164793603536719217478466974303441523974548053525640208711596270035
27.0	0.239046128878486672474507556130599471269282446038013095557435110282847399923033
28.0	0.2459027935648013452957543707865664274702943258122252868024138655562211650542526
29.0	0.2546822157942029336811127477100387473080989360613434277509679323798819811832461
30.0	0.2664314088450402530871874559236785614589353666123207218681754790779051850076016
31.0	0.2726554831177136114711001629649675371849286982045541675546683853469738017538503
32.0	0.2823582209662554101802081741985449228914938907563241334917931455051296531921732
33.0	0.2867087108389696908019731863142261021954274557933694636720084293763662450318082
34.0	0.2961652242289177502920719181757571855961693941673689848111542806576811773710288
35.0	0.3130708337590231234286404701115519769749377081134765747292136429685219552584692
36.0	0.3205402411105890917726732241822034065698807994195049010660055581705837957370141
37.0	0.3241709135445662545585252660035150187391086540857021589065897508314564077496559
38.0	0.3293094585180244275142490162091683198609773398138579707987077061677830877872842
39.0	0.3343885913122504858497857332384492816594498433975195840460747197615916493823776
40.0	0.3454758369164627392729707600988333339161833348321196683819228944238525006250956
41.0	0.3522468315432076899096934643467449103060364438198300834666416986364762014156997
42.0	0.357424391638710968859185920114064482203909743058343380332851144316196403232901
43.0	0.3638107151352699739849913181872196733624216667786317772505340796106119113947845
44.0	0.3674228218997692507897174880570407558412788770610718124433319801133163476413362
45.0	0.3728766332010106343532908950146588875453056178710921505085131061982075017706647
46.0	0.377491336844288003153699661114806906849278224152497382008560019397502448848439
47.0	0.3835280358962455644972544092608409939525729714400100995172520256202497859836734
48.0	0.3896887542586942834198134063345512166221032705982799573339160420510855685685026
49.0	0.3968317595849556203122557684121346864914568615306793737084411514675483421257698
50.0	0.4011704014169668938976514449451877970327839003652890770472021724783947307023377
51.0	0.4071706863111013884667964285075103067940382515507890715589489835466811132199498
52.0	0.413476268475182727893413681162139399520036267291978872805050993279672043479835
53.0	0.4198347313187841535503168229008754051548270296169670324921569297968323705839946
54.0	0.4273484385684094530399302417976144654390212542310314651973624207360941019676623
55.0	0.4342671084362879633315397617180291734467439945515500813348057537235098951255489
56.0	0.4406700084793513479595093437291340216927525686665796037699395252126121644349107
57.0	0.448284943332699305270409957669642137262154227679537988861789681935269193652513
58.0	0.4535411133185670690033448944556094809683888846271853773047926558071701888721601
59.0	0.4607132858742941673755451016363028666838999659793426960183451659883557044810466
60.0	0.4668038226185211859814664910883807022176841018114714914911194014186401110877825
61.0	0.4718679046750906368171646003845742141871555783284863444356139036209784739457001
62.0	0.4771615554288565107506419539562801048724665196807901959221262001396016511478894
63.0	0.482810490718693086582983105677750161537728001858962512963372096119129445592396
64.0	0.4883971978305519962123311261690695312230244748159575319271455358525418355768568
65.0	0.4947997028074311366564447409221761742938652098133419709418862276686511526659355
66.0	0.5003097990682372302140094319021163884453735034579132871399839689880061176182781
67.0	0.5067494796698828127561630628469877153150668569419670914794957222119641403108289
68.0	0.513395668985989497681162023483508101752388383006343111291227015356659159061622
69.0	0.5195611209161848447686567130449911945335625411309397745953794420389465332044116
70.0	0.5254500880937200836184855681038528544279733376550191974006323459145659282356911
71.0	0.5314031719896801847060378273863485880888737660597035729273009275960545029231835
72.0	0.5374412616796951421745486715293430852060595504287797542524767450518639204808532
73.0	0.5438223680436785777605991662858507444912045985148291919218002577549148659610114
74.0	0.5505461114015975242652509046849399869275067015031869278147213446858035583857508
75.0	0.5569714434845441050060042563412522036882929709713522371489356939000340961773927
76.0	0.5639836015151124619657715571744864234421259988508552908445498346704494839601457
77.0	0.5713721209385216199254449393184776070651094005521246455189316674878894584439366
78.0	0.577502356013181387680939830701274649602367440460425495620868170637268966590424
79.0	0.5837487567089022434858475046382292065350324475400060413444284858574865010866167
80.0	0.5901713669191810517205730147287908660564858519872631872889262864609496753218716
81.0	0.5967264461773392413688759338573713217118486262973849574153557719569268384866011
82.0	0.6039805741405718022587235948401213517930900905046951023716281601109395556936863
83.0	0.6107130952299944953297814156428721515730875308207248648763492687094619744191753
84.0	0.6173042418306443714588918320096381752519634542422113426593492900479230850963986
85.0	0.6250735711668974854810266212891882703504045048482073845613526226502835836039098
86.0	0.6323251744607961115880976119067544541101753837294299294022656618136223746895283
87.0	0.6396756463949523929988815957673445504263071308045791616212691898363291798168998
88.0	0.6467359819108260179627868704352401785644290308772687316724545344590662924970838
89.0	0.6546324008321772364713759789061148788146767212713643421210860559259698633036095
90.0	0.6626286853285467848179897583362398823742010301191605301227492855895471110316533
91.0	0.6703477582353822003689927748139101621418514844819001907399523817694626470112735
92.0	0.6779510430809346361645883764943695920870566626779391497564766793361276863396995
93.0	0.6861773521283487906770132512980858997696265731813445720565727119057955087310016
94.0	0.6944969999645715629461157752391488275929078419806960117786083813259000573316212
95.0	0.702091300118940878587636995468728842695495746195081084192277944481130051760697
96.0	0.7103381538704524914859692190328473557624911828423528898022031054538337547890826
97.0	0.7187497906266906915519569555802861120038462823030959299397449098081198398112502
98.0	0.7272552215912574730831322444483310317839183154360027623036945963569399850144672
99.0	0.7352663866758414441909584637115690410677989918172572692571406681137861884314671
100.0	0.7436914485786393633907742156445278679532408191184881474387449625326252990715669


==> Num/Num_P_zPcbc_2_10_expj9.txt <==
# time = 2023-01-11T01:59:19.329, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=expj9
# Num           P
1024.0	1.885117953775811331352219634208800562699309094446758850038231603947032798280489
2048.0	1.775688838888345122804109943844100139274175539362664376109646098049231788650651
4096.0	1.665608958257076615606327095964379240654498182223690849986473658187039350467804
8192.0	1.551811307229786174787199426186471062273441379721881096040948183499794642895006
16384.0	1.440089768792948495545678662326744508587537273714581369153830856880266045486322


==> Num/Num_P_zPcbc_2_10_invj2.txt <==
# time = 2023-01-10T21:47:26.624, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.2249222125571893568187980126680153895805244965558959521030191311281697988017801
2048.0	0.1905180679101774645146169561929862142297991174868520146206004078101518277514169
4096.0	0.1612997776998597156961332679182382328026620322773809437602234646338542105317575
8192.0	0.1364834325288714628890092677381983524277832525945238422385670308236082462766384
16384.0	0.1145113052320855348111443902855646765740135592842163806455579016745104669523319


==> Num/Num_P_zPcbc_2_10_invj3.txt <==
# time = 2023-01-10T23:09:49.379, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.1162920127836076678485394968005315400672449094417265711473774477029059073718817
2048.0	0.09501138069333072409726895108927614642901191700327276948214115361124254727927261
4096.0	0.0769832784555467117828087920812040533997726346154702791305245418980726108865013
8192.0	0.06256879204908914214972445716427020793698606175506209103491336128208876254934243
16384.0	0.05051932883717107084012119024311245582656122933612734629905803592169507356488839


==> Num/Num_P_zPcbc_2_10_invj6.txt <==
# time = 2023-01-11T00:34:23.166, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.04488254131295249748960700855979224615141010462483394027332201218423112926786265
2048.0	0.03437645163004921785824269822305054849659341474160245916747614587593531917756507
4096.0	0.0262612452244166475587616777107201302476444475573502499135686812362898660014471
8192.0	0.02002300464231479865287551544531188630009639195300323316779416455988650923152896
16384.0	0.01527324959123187114674511956366007546075173773055025952969851158043361740616417


==> Num/Num_P_zPcbc_2_10_unweighted.txt <==
# time = 2023-01-10T20:19:54.474, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	3.609718218200382503898574107369558870479446077754316410827096899175045557287784
2048.0	3.479622330218628017215382226392094726319495175595705010551675025583733049543869
4096.0	3.33503541227036134634475437712301430888910675061873348123647352694170171207301
8192.0	3.185433688073933491804164263284863918457457656540842457348498094078347961007627
16384.0	3.026286409682839141478548006013744729888174215020987523095689916637795647066921


==> Num/Num_P_zPcbc_2_2_expj9.txt <==
# time = 2023-01-10T18:51:47.187, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.1347463284172407662742594749474819013358866833205945558462371914615158727588228
2048.0	0.1053531194882418584240099558860054078325505839038107760932081847817063743659702
4096.0	0.08158783053630052176926176890420868191502361135401861142675074095481883985466862
8192.0	0.06301582995149671543217810214169178325684479487711349853241928783128630496041275
16384.0	0.04836628250762149492332761149726777538753547595490340256440845756718836476786824


==> Num/Num_P_zPcbc_2_2_invj2.txt <==
# time = 2023-01-10T18:21:48.413, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.08567898270487558174627560116952647165393031400658648853024051513005671906359058
2048.0	0.06639704324584696147386781005041839828880915039501205283717896816315728730759099
4096.0	0.05104932707031468186504152168386569148471376629604388685129865756548745757537304
8192.0	0.03912490597706746467145472703294526357643998964733200323674100458721871579021753
16384.0	0.0298746501477782835366441655990871150757699421660729825766181338877044371932453


==> Num/Num_P_zPcbc_2_2_invj3.txt <==
# time = 2023-01-10T18:32:01.013, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.06921484235471057390697633042963731861849335369923295925832580427166830349171934
2048.0	0.05334441524640617953247298099044731254113212147310147008116755932595642746334115
4096.0	0.04078459010789570633599079720758163301822862562487084982745970406841575569436065
8192.0	0.031148473460668069134117066794428626276396085642235739374014329209126746202447
16384.0	0.02369429315247092875669198433297129524204067572956104394599856026821357892555237


==> Num/Num_P_zPcbc_2_2_invj6.txt <==
# time = 2023-01-10T18:42:00.725, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.04126885206580818270306379215230631371912931797237751600020102872376368990436219
2048.0	0.0311565674191744805519443797737562197418651578210718649143455533679598525838367
4096.0	0.0234501322171230698876417002743876835212247181560689388104076829189862595034921
8192.0	0.01764958186674154742296386106540791522075380822757125319268244948150638549733066
16384.0	0.0132516595226919920471842258760130087730316530853112187800403132777166473122157


==> Num/Num_P_zPcbc_2_2_unweighted.txt <==
# time = 2023-01-10T18:11:11.482, gitcommitid = fe006a1, P, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.1403276709235769226350190850981189903964830748906423407142521728840629072837086
2048.0	0.109785964889583736169719307325140727077908468678098711539627454839018117014226
4096.0	0.08505726700384062881179816388523819112862735479888974576930436664710351031275718
8192.0	0.06573834132995996456482744548831028268879167925259941996893472441210853461410044
16384.0	0.05047089717382347569768611217470746664399352523276981040939175684340220863075424


==> Num/Num_P_zPcbc_4_10_expj9.txt <==
# time = 2023-01-11T10:39:15.161, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.03683634992419717116788951267615764769346097438121145434372934731696247468824735
2048.0	0.02678860289662438380069652003799228737671799994004514165362644481672112735783734
4096.0	0.01936953708820672400332827533002385181336129075953196438699888712236172825423482
8192.0	0.01314404217552223163998169204451380367269939937961885270306249085915447075635025
16384.0	0.009052946367542142276492067617617724168895722178468903780812693643739838301178143


==> Num/Num_P_zPcbc_4_10_invj2.txt <==
# time = 2023-01-11T05:57:48.391, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.004059250121104430549957360474977155579541667290229698946869650415881235727809294
2048.0	0.002579545130127430591518111137521893152114308595083923603092552795645867376401544
4096.0	0.001567744991880864370310118850982125526502121079516909748581360301593416222751955
8192.0	0.0009853138117847714065294294847831875168098045867305175828273747767580878017296053
16384.0	0.0006129350544040259009601809726961801200760309281494533867865941738170108481654521


==> Num/Num_P_zPcbc_4_10_invj3.txt <==
# time = 2023-01-11T07:31:10.410, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.001524153748045409054280274365984410168206263397451663617895009472061145216273553
2048.0	0.0009235734042530141442537816815687467883334837234663914662252194400801950198433002
4096.0	0.000542535652028158210556900496216810781440671830546267698946508934593094775511597
8192.0	0.0003166805761116014488229523540437598915525779450897196028082652151154467598326668
16384.0	0.0001856317621298653081061273177087914894964450916534913083851920718591125400993457


==> Num/Num_P_zPcbc_4_10_invj6.txt <==
# time = 2023-01-11T09:05:10.427, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.0002554647700847822034902951907478825443540536793188739846919789505864769492224977
2048.0	0.0001344731994354858217890322366793390344545128459552893160094335191439059894106053
4096.0	7.030218556622420480810253163444226424531572474902631088078210087055136872967106e-05
8192.0	3.657554145164185532478981913658098878510328146692306972031720996577833024153412e-05
16384.0	1.940046325411265763179005118490376754974052601634825136234195133023553611886e-05


==> Num/Num_P_zPcbc_4_10_unweighted.txt <==
# time = 2023-01-11T04:24:14.916, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.06237844363313095831560404130271444299423235420676250227869441328745418760428674
2048.0	0.04695798484720995491341404657260655787503524809048241261773303779231240330038019
4096.0	0.03425876827261124947065540155430185457147329586479191327827520062845348278489039
8192.0	0.02393603387954329365203734697028447573935047012207384623658727584886974180029428
16384.0	0.01685976756844348378933373286552410386706536263707792327003816383777212804162788


==> Num/Num_P_zPcbc_4_2_expj9.txt <==
# time = 2023-01-11T02:48:08.112, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.0005381795842076697173504534009207086507804216446930460690831700753109772437207477
2048.0	0.0002703979869976792636915617123447180114431720338923172355210508892573115519946343
4096.0	0.000136000981697963840367975736675219653982420085322627561372694538940016917511838
8192.0	6.867512908856603998739353485934616748038057928202288176099977566921231706873031e-05
16384.0	3.434635428239210718183880838103360485525363375040515991613179517403756026982114e-05


==> Num/Num_P_zPcbc_4_2_invj2.txt <==
# time = 2023-01-11T02:18:52.545, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.0003656393473185455020068671186305895454172188655139155056997100313572450239952652
2048.0	0.0001833569143640921257701132125914451302569489502636844291053901859929374298575469
4096.0	9.112991225796415233335813667211294252158802486478052861912202965068160039657584e-05
8192.0	4.58974171489339376507242868799472871602092369501114349606652665203049891940308e-05
16384.0	2.297771840191289741041588080335994667460480912671110577854659628985236910731916e-05


==> Num/Num_P_zPcbc_4_2_invj3.txt <==
# time = 2023-01-11T02:28:45.706, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.0002966539196403043991016525571968739130729844745111152005946713873734011872436097
2048.0	0.0001495292665110777246521268960044696082996043078817636515781816320944932949276818
4096.0	7.514892159468025276134877364285529468874847616652412392654931199360644122385877e-05
8192.0	3.748689159343758118485791920352417436621169406475341941111192111410580206707697e-05
16384.0	1.883223770479680177161999833947064259409760238818181443079899590307875231208129e-05


==> Num/Num_P_zPcbc_4_2_invj6.txt <==
# time = 2023-01-11T02:38:27.882, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.0001703260116255319155823361156653450748054767152139707925907996918250496394741738
2048.0	8.733551169392168201778144661711019479117394637196432151156904154804096331779621e-05
4096.0	4.26685496255014797105101194539827350298854286347984212318150897126762869498457e-05
8192.0	2.142015688401211852240865966652297101409801949175930720469649456304597405959028e-05
16384.0	1.066298718063459980364431331799782844938661819772365371219352350126314345604917e-05


==> Num/Num_P_zPcbc_4_2_unweighted.txt <==
# time = 2023-01-11T02:09:06.421, gitcommitid = fe006a1, P, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.000556213418244815156288627395892889795204496387355789716324976380243734848100085
2048.0	0.000279617895825093987041735072028975047877509479358839716354395795915695054143156
4096.0	0.0001408064261689981013130285063412485912337980728759905485837685147618556207074487
8192.0	7.110090810364466717137724477597870653577969640528027803381651267371932452673142e-05
16384.0	3.555211503860972481528843503753029075292827821260106815827167194946401413799832e-05


==> Num/Num_P_zScbc_2_10_expj9.txt <==
# time = 2023-01-11T01:59:19.374, gitcommitid = fe006a1, P, zScbc, alpha=2, d=10, m1=10, m2=14, weights=expj9
# Num           P
1024.0	1.886042943187208966253712078314589421431873898179234634318601819848669699001622
2048.0	1.77714533481492419912989277638270906924347321236721906592590393316680425178885
4096.0	1.665196806247345653645830326814677136387821523663262600600439494126834764995699
8192.0	1.552941131496210977131094006586575787901040273919150384481102828913630879628253
16384.0	1.438591872899661202682043648025108558671894247632043299276554464650615866915101


==> Num/Num_P_zScbc_2_10_invj2.txt <==
# time = 2023-01-10T21:47:26.715, gitcommitid = fe006a1, P, zScbc, alpha=2, d=10, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.2267700997009845008241571936375474804483766023117066392575007904094390153566884
2048.0	0.1927116617027564201563340839258949111482207322051288418877642612997276190864193
4096.0	0.1626805963867193617365923051479738958097585379200132329567216808241826021118048
8192.0	0.1373993007386151963252532035830212611695394257533653954421843376698351602541813
16384.0	0.1149098350425458771016690943756331661335258259221531886824896602643587236250116


==> Num/Num_P_zScbc_2_10_invj3.txt <==
# time = 2023-01-10T23:09:49.439, gitcommitid = fe006a1, P, zScbc, alpha=2, d=10, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.1173569086651472994895596081892710386396187829122059969185154935178866454501182
2048.0	0.09616212126236523093792615279323869954260163816030437175761700490938768951408437
4096.0	0.07857576664337337939801286087309478302585317788610814699971469227359412133520143
8192.0	0.063574440142223597332153809985881938743867338305155948123192889388292201493374
16384.0	0.05106635198489909647447158886449532281677978993952080400610613964253380686371577


==> Num/Num_P_zScbc_2_10_invj6.txt <==
# time = 2023-01-11T00:34:23.211, gitcommitid = fe006a1, P, zScbc, alpha=2, d=10, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.04511425807790628121740589995557620196804705338246866970426876589541795270638903
2048.0	0.03454024163480937525334884217454898900626016711650647675551476691146977105163568
4096.0	0.02640777894241096922155328384628868454945677681652403034748139804170291363570757
8192.0	0.0202573671946213077848186133380687958980012315482246075873476194098248242766312
16384.0	0.01536514577934106132448060746039239388362531296802177144885564840550985634191062


==> Num/Num_P_zScbc_2_10_unweighted.txt <==
# time = 2023-01-10T20:19:54.526, gitcommitid = fe006a1, P, zScbc, alpha=2, d=10, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	3.61028935388997034895186795199675996289093340677363973813888434547530223732361
2048.0	3.477334289377229603266682691905592780930380498484528615807303378321799985471225
4096.0	3.336887325238191122133518489495723529524826523230646808072935788035959851871284
8192.0	3.185401058110059998656627276463854640474090343095096123056058431063304590710214
16384.0	3.026414630508906464599246399613884833323727416542854307665602240624328613659938


==> Num/Num_P_zScbc_2_2_expj9.txt <==
# time = 2023-01-10T18:51:47.241, gitcommitid = fe006a1, P, zScbc, alpha=2, d=2, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.1347463284172407662742594749474819013358866833205945558462371914615158727588228
2048.0	0.1059581661189094143307358994904097743933138837367292594389332583268155631751077
4096.0	0.08172782754340285153104440012323326670104611209355450044107653950377520787867059
8192.0	0.06302884328855109366193122503782442241120613174168221696393884223555253998949668
16384.0	0.04846018508647717517353350024537795172389309587909410380218706835920094105159917


==> Num/Num_P_zScbc_2_2_invj2.txt <==
# time = 2023-01-10T18:21:48.461, gitcommitid = fe006a1, P, zScbc, alpha=2, d=2, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.08567898270487558174627560116952647165393031400658648853024051513005671906359058
2048.0	0.0667528674416060711991553607913819391270813035098476398425424975221248004220832
4096.0	0.05107937200440122165770529624240741981156127423432915903344309948607582819138851
8192.0	0.03918750812249282276253240597097906597175338100566210764500503248947005806554574
16384.0	0.02991847248239769794851668034959266368697497997903187712329695480099517598853697


==> Num/Num_P_zScbc_2_2_invj3.txt <==
# time = 2023-01-10T18:32:01.058, gitcommitid = fe006a1, P, zScbc, alpha=2, d=2, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.06921484235471057390697633042963731861849335369923295925832580427166830349171934
2048.0	0.05361068295790530697755927502827666900979914639350342088303709974825662225263766
4096.0	0.0408473783750138489324955912074303856465761222719759479110527293801510377289829
8192.0	0.03122463984567309654912727266634278181960531241155436342682868022020905528684781
16384.0	0.02372541775548680377982117182876368700849138973920643904238900676643001227705602


==> Num/Num_P_zScbc_2_2_invj6.txt <==
# time = 2023-01-10T18:42:00.804, gitcommitid = fe006a1, P, zScbc, alpha=2, d=2, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.04136912949045692590503887981905817219918683669858660809389461268701286461141372
2048.0	0.03119065320498687878797089418910630284014342078882034752254061100701306784835527
4096.0	0.02347820445354137838202160061208145320929945767295369284064505233967072522193978
8192.0	0.01771113277654500999539282425217628361196629856024883807252445903910427585115222
16384.0	0.01327430058275487256100564332445865462781818384141180027755140591261424007995203


==> Num/Num_P_zScbc_2_2_unweighted.txt <==
# time = 2023-01-10T18:11:11.550, gitcommitid = fe006a1, P, zScbc, alpha=2, d=2, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.140327670923576922635019085098118990396483074890642340714252172884062907286293
2048.0	0.1104262075825326906203757713494581536656119973503714974986206767632516015948955
4096.0	0.0852186506265181455167377603011037834459155572497336595891959148357491508438197
8192.0	0.06574250545089922713369656665933274785066659256303211588051912233098916142047377
16384.0	0.050571697134190788176063452570805660217406481165635494181153572583631342537775


==> Num/Num_P_zScbc_4_10_expj9.txt <==
# time = 2023-01-11T10:39:15.225, gitcommitid = fe006a1, P, zScbc, alpha=4, d=10, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.03718663172142536015590192103199945091629047325280952178185056566833507368649498
2048.0	0.02765144150494492382943205417466738435828079589565430101734017101535759621981221
4096.0	0.01937621513777833952540154252222302615525271254906229000589764991462873702900931
8192.0	0.01351138476172048409985926743461322193436273820763278748435879214930523786146376
16384.0	0.009354066194203402417148395357804154184439605395059514624425430089127987193475297


==> Num/Num_P_zScbc_4_10_invj2.txt <==
# time = 2023-01-11T05:57:48.436, gitcommitid = fe006a1, P, zScbc, alpha=4, d=10, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.004490864416249598586014744557502376648096752696998486472292509257192950699647141
2048.0	0.002650514515973471941196845036601861849748226172056790233032211467428756878631426
4096.0	0.001765287904731575301919782577360362811287865930345925987181259604216883054182258
8192.0	0.001047411670770678226236620880526680483807118222357756931997437301405505255469911
16384.0	0.0006695961832288722874008689432672193243438008087658117730768866858891580099521687


==> Num/Num_P_zScbc_4_10_invj3.txt <==
# time = 2023-01-11T07:31:10.462, gitcommitid = fe006a1, P, zScbc, alpha=4, d=10, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.00173452176588571461401841024467031764513675467980314638531297125668942551894476
2048.0	0.001050658117183127834986179720770228997020413897700865871825493869591654833405377
4096.0	0.0006222273405131225068036870644301466343415959926804268002741759699633419056251521
8192.0	0.0003618553455778760769389850642961209734898319813592880961086024814311082655334346
16384.0	0.0002055836284108606620812110011331380462544691651661935850084974621524021269444874


==> Num/Num_P_zScbc_4_10_invj6.txt <==
# time = 2023-01-11T09:05:10.473, gitcommitid = fe006a1, P, zScbc, alpha=4, d=10, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.0002936642911946697852871114072222356239229123761481346198578037262072645411726414
2048.0	0.0001735127016093961484637359959856740757593677274043869451556461187921075885662981
4096.0	8.691585542655239702227701850945466068884931612566633826572527768150840958001676e-05
8192.0	4.421332936991129193767379831356867349298221859279159491665653808538147457758553e-05
16384.0	2.425950128228248630426265599753013453814497231815715829264614916547157354928755e-05


==> Num/Num_P_zScbc_4_10_unweighted.txt <==
# time = 2023-01-11T04:24:14.970, gitcommitid = fe006a1, P, zScbc, alpha=4, d=10, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.06261445599079616354887550937750554193164919182591864093820643159805599951120126
2048.0	0.04688424606217179403018407299435051278569550086887637670435636784003453446653305
4096.0	0.03404564515384191258336457392436970831882478903879331828247142151842784762701864
8192.0	0.02436707513964621156784257580147821168123188420158665578596770015618772813242639
16384.0	0.01641020609215173514137434693309325709168616320194553611436347490029377011995289


==> Num/Num_P_zScbc_4_2_expj9.txt <==
# time = 2023-01-11T02:48:08.170, gitcommitid = fe006a1, P, zScbc, alpha=4, d=2, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.0005381795842076697173504534009207086507804216446930460690831700753109772437207477
2048.0	0.0002879402800733123543183549121915342690397918112269702356123316543450671244029913
4096.0	0.0001412405060701801000194805924734732077317920693881491265374799340768988053195853
8192.0	6.977607370731086866495557922799893942360690124224240894131746972926325869593552e-05
16384.0	3.434635428239210718183880838103360485525363375040515991613179517403756026982114e-05


==> Num/Num_P_zScbc_4_2_invj2.txt <==
# time = 2023-01-11T02:18:52.600, gitcommitid = fe006a1, P, zScbc, alpha=4, d=2, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.000374490087807080680409125926257621616890746885193898937499151557021875248357722
2048.0	0.0001988164625544842009774066686935323269508589570198691696825919541498829670225279
4096.0	0.0001047094244092970257468515919065496005920375348784720751292025405070706408475839
8192.0	4.766900179406651075026405582431868675060686936985561830472961084253692203932482e-05
16384.0	2.363868520777726615877965321924057734067248891847033741614133380240762749473506e-05


==> Num/Num_P_zScbc_4_2_invj3.txt <==
# time = 2023-01-11T02:28:45.751, gitcommitid = fe006a1, P, zScbc, alpha=4, d=2, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.00031382774944404775980155494894382419869082741035557460019097233984349950903686
2048.0	0.0001680846171073492038532571242052293386297541269385004518935331493630919223081886
4096.0	8.956396715558540342944444319929149190775191668788565137192831363104899878043781e-05
8192.0	3.961733307194744805615577892765719930543133055922589003754652781275871288032297e-05
16384.0	2.013318152247697310608059772027415614755190520935197790486844789884965834523436e-05


==> Num/Num_P_zScbc_4_2_invj6.txt <==
# time = 2023-01-11T02:38:27.928, gitcommitid = fe006a1, P, zScbc, alpha=4, d=2, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.000181252738824980545667696825998404257840877931968072174123975386352397537541711
2048.0	0.0001127096277532378745472447087624368746816503626316801292572453360094994654225516
4096.0	4.869459709716329147817688375191100132388744401628291253986708209239827550719582e-05
8192.0	2.324763859537710545689993346132829082257867752590486017281630425551465018770165e-05
16384.0	1.278297314745738594042392973138505951912881565248033085972987181106017081124636e-05


==> Num/Num_P_zScbc_4_2_unweighted.txt <==
# time = 2023-01-11T02:09:06.463, gitcommitid = fe006a1, P, zScbc, alpha=4, d=2, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.0005562134182448151562886273958928897952044963873557897163249764150876902419021978
2048.0	0.0002978898260619545525809485679758127438510404572882123284917539494651552130096156
4096.0	0.0001453039441833102310711301626051525177083611993670867187781330443836617908829522
8192.0	7.211958017874856449125133467129843609908395667923099681674496685078016921680223e-05
16384.0	3.555211503860972481528843503753029075292827821260106818182073943768404624424641e-05


==> Num/Num_P_zrand_2_10_expj9.txt <==
# time = 2023-01-11T01:59:19.420, gitcommitid = fe006a1, P, zrand, alpha=2, d=10, m1=10, m2=14, weights=expj9
# Num           P
1024.0	1.931062555185490858983832994661192451133991921660051017715997403417563368269103
2048.0	1.823107822753091446238236406141061014925503879160095002692395180386193562460381
4096.0	1.712872307206653864355611772203141560419565278197064073217793291573545456553701
8192.0	1.606306464221162883878418770312003830863772147133933430741476808705205191831981
16384.0	1.484370384948742676499546472067462408975549440626191420175292849381343224950853


==> Num/Num_P_zrand_2_10_invj2.txt <==
# time = 2023-01-10T21:47:26.786, gitcommitid = fe006a1, P, zrand, alpha=2, d=10, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.2588609220445987415211576659228909920472789701471724940807026736704294472904703
2048.0	0.2212347397504911042710831116381850669898704005274627316604743842262134224969576
4096.0	0.1830490011814949440993761855206442503787010746635143567536377421878348686942223
8192.0	0.1607813224972812762912582261996094648604775149344949564267243044456030311469033
16384.0	0.1277751546154710399270995672438859572149746269997190494992905747212231432365159


==> Num/Num_P_zrand_2_10_invj3.txt <==
# time = 2023-01-10T23:09:49.495, gitcommitid = fe006a1, P, zrand, alpha=2, d=10, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.1392309030979560298055781775419017925215935918929778276357883946269543316326582
2048.0	0.1154814036713460239588462218323600943989068269389899435435804113676296185535311
4096.0	0.09129168178759125758508627037135319046259966598556894124222916947732904636342314
8192.0	0.08121249493119646329823661907634234960960902094923391837925458240611478915985541
16384.0	0.05854074322737785936038663861340029058326363317067348266664126944428455429506314


==> Num/Num_P_zrand_2_10_invj6.txt <==
# time = 2023-01-11T00:34:23.262, gitcommitid = fe006a1, P, zrand, alpha=2, d=10, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.05116723876461532249360933729691787905183143252964749931398630492288310543733701
2048.0	0.03974772887996336231744462119311248352773592594395286003400645977745973058095118
4096.0	0.03031286907887744975029666041995143645573362290030933585030164498798520684575186
8192.0	0.02850614820158681937902764705688964867932749353754073793368602999275787198744378
16384.0	0.01724103576986575968752571042752763067745637706920831025831964568560924792661977


==> Num/Num_P_zrand_2_10_unweighted.txt <==
# time = 2023-01-10T20:19:54.604, gitcommitid = fe006a1, P, zrand, alpha=2, d=10, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	3.649064123290781505726578596578921682096638601475646480735637243838738273883507
2048.0	3.523056952432892907982908451347886093951022202926064975351353498469229545720226
4096.0	3.386898986713731803319090088007463151733501259102095120439639132546850014888942
8192.0	3.243882804317816361734521019392875660539863515465613339634789116819586592500667
16384.0	3.07892037382562824415904843077848065438465466554758325937727095210473449336287


==> Num/Num_P_zrand_2_2_expj9.txt <==
# time = 2023-01-10T18:51:47.282, gitcommitid = fe006a1, P, zrand, alpha=2, d=2, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.1627181435659974876249924513809858916055645981187864424463368900787111639076783
2048.0	0.1337936220871657316199816036235118004186964278340311889028290043377226251041376
4096.0	0.1078242381860031941045346161386759806796984703420268344813059957907844878505963
8192.0	0.08099138186531149601214399425328203273300106942930551431008458725909453309924126
16384.0	0.06793523355892158537631138466265993193031209037096793445973318677924789377980039


==> Num/Num_P_zrand_2_2_invj2.txt <==
# time = 2023-01-10T18:21:48.514, gitcommitid = fe006a1, P, zrand, alpha=2, d=2, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.1029429030157896497649746680971638109782774156873269499610240176416659581374489
2048.0	0.08068232363944795707446006361183258697361883494506400147049802930546860096382522
4096.0	0.06929278172658654735413049905301492314244447142524362793822960043443283820129935
8192.0	0.05005681571850841275940837709082096644116445397397352755868758749166748895557802
16384.0	0.04318352773952636734115726874758495725488510103459954698847662342405072700673086


==> Num/Num_P_zrand_2_2_invj3.txt <==
# time = 2023-01-10T18:32:01.103, gitcommitid = fe006a1, P, zrand, alpha=2, d=2, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.08228465021962366256599696363556357541439074668555782427167037575461859221878585
2048.0	0.06282617929203722721980830789459497832837237682739674694044744112300083401347093
4096.0	0.05566183081018701960561554770988863049006932878715132133791876324901516353859318
8192.0	0.0395810678036518412508915804173992862394725254044706274727286644820633405725667
16384.0	0.03452337718077636912615483896519614981460126444672671710002149796412631658820339


==> Num/Num_P_zrand_2_2_invj6.txt <==
# time = 2023-01-10T18:42:00.849, gitcommitid = fe006a1, P, zrand, alpha=2, d=2, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.04686454390289500968327103284531246252545598197291314086454875583833627974754011
2048.0	0.03365472882470762725819920143799424488271066689669647904969357884291031375201447
4096.0	0.03088820665452913375164538317033619345108603693263552752351679914009916597231561
8192.0	0.02163152953482582233410304592054530280339819642739911929918937618433369039980049
16384.0	0.0188650837962640333219984945711659541743686039461729959092109032039358857025614


==> Num/Num_P_zrand_2_2_unweighted.txt <==
# time = 2023-01-10T18:11:11.598, gitcommitid = fe006a1, P, zrand, alpha=2, d=2, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.169396067712685033713289452984848955986276969913016869222637425943934279809025
2048.0	0.1397780560945562385795561818233468010857962167581798024522495781807032466225743
4096.0	0.1120935471283644846816000434608929337119163457357489500681643364721679237686112
8192.0	0.08448977890997716214056316134645303837248322898971233626314385767464407144239415
16384.0	0.07069374612036893865433179980740750646031351127128301345030190795708676418220966


==> Num/Num_P_zrand_4_10_expj9.txt <==
# time = 2023-01-11T10:39:15.293, gitcommitid = fe006a1, P, zrand, alpha=4, d=10, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.06099161947465030640369709660588772958199734507964382085935456093380273548964062
2048.0	0.04375391695995121517026314064915605085420863974066756244891921674483630900803078
4096.0	0.03268049197127973717496705174965480712009841392511670378354586257357438152613569
8192.0	0.02545976181245013469200233124061412794275990440202058047575060167889208568338733
16384.0	0.01602072350107385011590544949840185108441588737724449460785502418548094727287564


==> Num/Num_P_zrand_4_10_invj2.txt <==
# time = 2023-01-11T05:57:48.512, gitcommitid = fe006a1, P, zrand, alpha=4, d=10, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.01159523829141138600528476622385023017696840369706654671581733160861658473123998
2048.0	0.006993879695940192905223259846700022602590991090245386332255641650502882714429052
4096.0	0.00422642551078880020736191573970067984052809966030356961688448741675350638472506
8192.0	0.003158201684610727105277730873919623459921286431868901323429221838964397705450401
16384.0	0.001584429817089907146548559633715750014231162745390246255056762714453766220427047


==> Num/Num_P_zrand_4_10_invj3.txt <==
# time = 2023-01-11T07:31:10.513, gitcommitid = fe006a1, P, zrand, alpha=4, d=10, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.006000516653821293547839991161892784720991772302462753936958179135426188831610292
2048.0	0.003656548703151429801453230385356069250417139756326822374775566059231932389140573
4096.0	0.001806347956491586942053786209491835836991084041385524395421336365845943604433043
8192.0	0.00140981270552223580633365654483789859285283505013888105789074826103380631963724
16384.0	0.0005803914262957066071121317867571388908305129662443763268438833191993496485519391


==> Num/Num_P_zrand_4_10_invj6.txt <==
# time = 2023-01-11T09:05:10.544, gitcommitid = fe006a1, P, zrand, alpha=4, d=10, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.001169087522824988427066858906533610996590888588016633483951564634592253742098257
2048.0	0.0008701410099463802032740293799301110892953269967718996632458510142670694182216198
4096.0	0.0003250202822567052413238279164569606142729645602605337901557262756299611238187552
8192.0	0.0003888464742116778264589225851433611436368365194432024884001060972049949284121664
16384.0	6.952420886723233675090679560918541110295563794259345139683731940652059873046074e-05


==> Num/Num_P_zrand_4_10_unweighted.txt <==
# time = 2023-01-11T04:24:15.035, gitcommitid = fe006a1, P, zrand, alpha=4, d=10, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.09422521299296031381929236443732907635441868564003847213420889334941565711416798
2048.0	0.0701130149038673626749672147012554688326794450831902932196099842619898622122909
4096.0	0.05311734045904721825210192844106969790165922309638042308685848320317030765416391
8192.0	0.04160248667322007441716283665599084768367315178505512220893854546244573438365458
16384.0	0.0275800936917313674120053607921755356021656727028050736612897247920642788559689


==> Num/Num_P_zrand_4_2_expj9.txt <==
# time = 2023-01-11T02:48:08.217, gitcommitid = fe006a1, P, zrand, alpha=4, d=2, m1=10, m2=14, weights=expj9
# Num           P
1024.0	0.001791531707071035801594984299410398324333692015964337574260958661422572464490658
2048.0	0.001428182971586311183127900332953728337639748095471132565323440627443092491310058
4096.0	0.000945706319138532501117106845315390764712387314126868050969055350774366460014926
8192.0	0.0003295686733290799811801052700680886950754771012679113197287201925113887356592371
16384.0	0.0003677079309167131121490920042697084251702887699360038607302589181327856678949535


==> Num/Num_P_zrand_4_2_invj2.txt <==
# time = 2023-01-11T02:18:52.697, gitcommitid = fe006a1, P, zrand, alpha=4, d=2, m1=10, m2=14, weights=invj2
# Num           P
1024.0	0.001246019961826548440583682943308368667929071305555624169138026909567431685124127
2048.0	0.0008637696355468952667195566045205383155055516959287176824298681393761849590407362
4096.0	0.000744758220810905682432784882554123941070198655655922613934014287808949792340283
8192.0	0.0002327811901538340912453693479546436747564043313876188704949695582675738383445385
16384.0	0.0002884683117234017281908163162408526868478808090803302208448783819714408906470599


==> Num/Num_P_zrand_4_2_invj3.txt <==
# time = 2023-01-11T02:28:45.829, gitcommitid = fe006a1, P, zrand, alpha=4, d=2, m1=10, m2=14, weights=invj3
# Num           P
1024.0	0.001016622167981958513789891515519094637581242450314731171220535600972702567680162
2048.0	0.0006493269641091866063725840588516831798914096367276682805892556600343442998337123
4096.0	0.0006553785028486945285598998656633082348315025148788358590163629890242203759910515
8192.0	0.0001971959522783932481377230799043675900377087063058225334620681551221595005958528
16384.0	0.0002558883167099669781585687622923100177099537003928133620745425381464909759950972


==> Num/Num_P_zrand_4_2_invj6.txt <==
# time = 2023-01-11T02:38:27.975, gitcommitid = fe006a1, P, zrand, alpha=4, d=2, m1=10, m2=14, weights=invj6
# Num           P
1024.0	0.0005615077947685314325551752814828071013005691014532731183984266170101939175537343
2048.0	0.0002781425936825511197081199161527049521373954126968086240696230621118770565713821
4096.0	0.0004365415028873670054390085244752731777914187521447393034840802452397243294604056
8192.0	0.0001289351760695825276707101294128048292825629696626245303592393952830217248553514
16384.0	0.0001852972175735123101406732029193738960246359559780333443214944167977716816244278


==> Num/Num_P_zrand_4_2_unweighted.txt <==
# time = 2023-01-11T02:09:06.516, gitcommitid = fe006a1, P, zrand, alpha=4, d=2, m1=10, m2=14, weights=unweighted
# Num           P
1024.0	0.001843577428843683128337897027577115504307989354223305150750181640688834109275718
2048.0	0.001485266819147211183116046013207087943274328564040797892991579063116951269822842
4096.0	0.0009653391849512531553720346363189986885007069521730310241260529357926672516686097
8192.0	0.0003400222205624961432624140467740611760437513101842762728967035402726907324069496
16384.0	0.0003755851224058202977904644230163288227720633713399058469801950003110222955648412


==> Num/Num_S_zPcbc_2_10_expj9.txt <==
# time = 2023-01-11T01:59:19.352, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.5606437102491620950450560415884615609448059412140746935370326851791036368583056
2048.0	0.4576452862032732399826206955365728096013128993803681304930961988596251049575261
4096.0	0.3719911338892273207951524282251730761884211659930233372004910973092617715432494
8192.0	0.301130899035309394444370192036295888622357113094384042212307320519741965815608
16384.0	0.2423385071002192671379823506748693776589904308252854655483791853523252547882858


==> Num/Num_S_zPcbc_2_10_invj2.txt <==
# time = 2023-01-10T21:47:26.670, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.1039862312586683114656722000952121930560495977248852478311424820003501211395015
2048.0	0.08544375359609999448084209492238466561647022488891982912384824775718035661972295
4096.0	0.0576548910201429233835611127179655985206613323768574973987343155326046022380083
8192.0	0.043604417623847007145777448051770258386937418496481319604364180894438057268548
16384.0	0.03467750706144905061321011766734166356040611082138189221301891433565478869214867


==> Num/Num_S_zPcbc_2_10_invj3.txt <==
# time = 2023-01-10T23:09:49.407, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.06795336177112488598844064056120330541042036740539028438424676538141783294446364
2048.0	0.06009056054150967135858521959943852156451388600059930310095212583706908124896042
4096.0	0.03924775843166677012175454706283372827976186545997947973535572355613444631427192
8192.0	0.02702274905594629322932076732058575097122350174755929866606721272926104941893524
16384.0	0.02065806867132468674898346317218263713973085011307127381052715300960953988740976


==> Num/Num_S_zPcbc_2_10_invj6.txt <==
# time = 2023-01-11T00:34:23.182, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.04669442232950536943858982695235620579123905709238876933698183150368872175962298
2048.0	0.03290777447284690342980161680815259774623620387873293935824055683821445695154666
4096.0	0.02303837122716162944310123590972729213045201194489541274396061027425644715301351
8192.0	0.01736804931871028653770046692748808489017515115792368710318844987283008067513868
16384.0	0.01161441346002947311776579158561816716593435730950577550444662897802882628890105


==> Num/Num_S_zPcbc_2_10_unweighted.txt <==
# time = 2023-01-10T20:19:54.491, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=10, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.9877224082937021009502531294611134868388096754392790129075758144801628065096289
2048.0	0.8183785883022524049654672999922190199915787103330158354143714224130822650844294
4096.0	0.6736730660827767757965451060891138400228370847913023217015706785906782554284542
8192.0	0.5573237674012138545917174640416163903160565507283467133693105178186602277915572
16384.0	0.4563785195811575592444312863284139178266241381088832724312735898337959848908383


==> Num/Num_S_zPcbc_2_2_expj9.txt <==
# time = 2023-01-10T18:51:47.205, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.08446214493253193234237928498424558544564664895577379278677140664836477076517704
2048.0	0.0625748733352193083109317192210919414554836646987715057094775936616802190988301
4096.0	0.04397918729377303563299276148397082078287080695880138199277326587425122629127191
8192.0	0.03205513859598557782836439257942495705264218972093273458145150695009706815416502
16384.0	0.02268957059887924196068103568326907830933598835415154178857464422502432147739806


==> Num/Num_S_zPcbc_2_2_invj2.txt <==
# time = 2023-01-10T18:21:48.439, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.06189086180324722139093737369560109604679067240932616388945722707966486795589413
2048.0	0.04545219059065917959594111053751859989958994995759597180823402190707869956118568
4096.0	0.03194808865133207993459259919818649819543876285090467206557893309300413746269048
8192.0	0.02317387393762884063845174826874900685124765316120981183680814471673459769550315
16384.0	0.01639568597733076059918762828179433418769528253396074721283559389844093413025586


==> Num/Num_S_zPcbc_2_2_invj3.txt <==
# time = 2023-01-10T18:32:01.038, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.05453914885884746933293601637740249044150419263394497995520777979445186885291238
2048.0	0.03976286600339916928432292078761319772142561574722789072798000309718275324700574
4096.0	0.02797441178611308638968595187828970861672465988400393680943667835680115021804253
8192.0	0.02020136891190853917119922963769233128836436986919362412897981203255974627596809
16384.0	0.0142912227268273185517908959741599131679623231748046242108486551709959036536109


==> Num/Num_S_zPcbc_2_2_invj6.txt <==
# time = 2023-01-10T18:42:00.768, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.0456434601188862869517575831962868849030213775985830766565361538855103964052346
2048.0	0.03266836566657900353133453350113111350742518335740801606728833979476435173870215
4096.0	0.02266628753624301551877087418458004919676543433907135810373450707309162005718482
8192.0	0.01703931893716935426697747807623719846431185326807805436918140870899727728765585
16384.0	0.01138019300315327247015426493292317724507426491787220670118470562233804450002094


==> Num/Num_S_zPcbc_2_2_unweighted.txt <==
# time = 2023-01-10T18:11:11.508, gitcommitid = fe006a1, S, zPcbc, alpha=2, d=2, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.08702172170376298098752821195851264411046004303874290342997742542041262694720833
2048.0	0.06458322089437763317983990665324269143660609109371665524376871722338846813714667
4096.0	0.0453367866983184434471582482830928874337489390580591373267245660341111680040617
8192.0	0.03305468709617706359151799087625360233435554113990837934985591557488255372580858
16384.0	0.02338937657008087321429830665012038221110623660927764533274165893988372344099724


==> Num/Num_S_zPcbc_4_10_expj9.txt <==
# time = 2023-01-11T10:39:15.199, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.0237101391823353680325354873027076473102332477926628097308319388777605197284933
2048.0	0.01555570385795659072420053516554869248890644200059133113436163722690423911618554
4096.0	0.0110597304070703944110603676910224042191578400013973191446743527260038416882164
8192.0	0.007578474705019248237054890743403455608712324546255409619618204863221251742277181
16384.0	0.004770607243502012778137442429639510856493247401803715964066410193239105728093047


==> Num/Num_S_zPcbc_4_10_invj2.txt <==
# time = 2023-01-11T05:57:48.410, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.005092034837230779538370930528070657307241246580856246114295881250102878295533687
2048.0	0.00276832735663738527042067196045822677119130580829043310443465869080619978891798
4096.0	0.001513992758524226219565854973248901210799340797064008815396459792631888193473272
8192.0	0.001425652313143763413664536310402833787174073858767147066545817629513608030409169
16384.0	0.0005676093124152945646226928321825930309041959572519594966318679984517952095134274


==> Num/Num_S_zPcbc_4_10_invj3.txt <==
# time = 2023-01-11T07:31:10.446, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.00237002918800016920662237587351500457221706794008008439557154146014323009757182
2048.0	0.001407601764752261469706338759868897389220527744264434568263731941693832226071491
4096.0	0.0007486773301092354788592526973548918898438894145244621360813699140639566566859725
8192.0	0.0008554149882895975534187385033217583771678204343772471634039059079274810360580798
16384.0	0.0003595692393303903402528221278706395321743151396696114600955956293162847115412963


==> Num/Num_S_zPcbc_4_10_invj6.txt <==
# time = 2023-01-11T09:05:10.446, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.00107815748326724788481585364066060086648263020801289783554312216926007508804341
2048.0	0.0009766945228441698340072762893008163489317428289204014674286662277288877566238653
4096.0	0.0004527885391163386846670083448896855997844196268020522503399497404546966835350509
8192.0	0.0001878064841558657233666729354097263983485326336085971353524232421502756539317186
16384.0	0.0001754565326246761496032645017245170666639311039630791336517657246446841491295622


==> Num/Num_S_zPcbc_4_10_unweighted.txt <==
# time = 2023-01-11T04:24:14.950, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=10, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.0352192397527343272086613230857347024008758435024659964881763112816705690824775
2048.0	0.02546613888358512842643669196878951932759402206642237486455771277549703388481906
4096.0	0.01683158326901755657647060016957052631157962903332583060574914102782670015347149
8192.0	0.01389837825786697907092880095762443225652686641673421254477040906576552805825879
16384.0	0.007734288001014441595141367707379768737505203897094575260946968264561487513907466


==> Num/Num_S_zPcbc_4_2_expj9.txt <==
# time = 2023-01-11T02:48:08.145, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.001227112637765103799772304136321774225537465634064216721692097916507137576968335
2048.0	0.0007416867344214444464937616958272472870645727698800181524128371918796240914131736
4096.0	0.0003887844800194613128792732690120188977364151795395803427123373282262341585507378
8192.0	0.0001759728538535212660762609883221551391482686297594635465527733531807433244583264
16384.0	7.830305795154949747125615348038198706114864411169255392878382998598396932475994e-05


==> Num/Num_S_zPcbc_4_2_invj2.txt <==
# time = 2023-01-11T02:18:52.571, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.001334801294765469070133026394583857794748550369179963933852627274566824986959044
2048.0	0.0005833814813992326411827665885115448918915820977225526402899698821624000361874101
4096.0	0.0002330078396470052779664470389082399075284425565153717477996433349708998615821162
8192.0	0.0001682864719615084241894236007304245319116855324403027834201179305885289319049433
16384.0	7.706282475017425525487268728554413509572730377866595474878858652285649139665899e-05


==> Num/Num_S_zPcbc_4_2_invj3.txt <==
# time = 2023-01-11T02:28:45.733, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.001136017739397083699520014323306739921487974250379680136821033657534886334118419
2048.0	0.0005103386525344941710536700083279323516777682756145467476359431889583541630228675
4096.0	0.0002057801788363157590190672318249382568630172878072477764362905349049791013636843
8192.0	0.0002418110394893099662524938654610864345346437296021924382144078553229075517231432
16384.0	7.70327058867639280966459066560553134008824760902278520669756644843955422476361e-05


==> Num/Num_S_zPcbc_4_2_invj6.txt <==
# time = 2023-01-11T02:38:27.901, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.0007052734871663571746945105121920829738183343604245948487409802724471989916555221
2048.0	0.0003723669571339767732286201990503740732966167563621912056899388978996787425210382
4096.0	0.0001755042105457128627601363710008607837294921174124862919076700291263694009744508
8192.0	8.555874287590256031724167952660257925285584424820332396152671161262079746348627e-05
16384.0	4.243735495610245263851434627262223119602366973331991041060654098297575450757469e-05


==> Num/Num_S_zPcbc_4_2_unweighted.txt <==
# time = 2023-01-11T02:09:06.440, gitcommitid = fe006a1, S, zPcbc, alpha=4, d=2, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.001258157449282699911400365537523531610034275421075338546777274288317528812377745
2048.0	0.000761229373192653003309798044961483268399415489452111602122396710097707679146692
4096.0	0.0003991103845589135976152331355972145804917919733647519881743242110401504636043258
8192.0	0.0001802052509944391538131422615765992521908100634585039258332109741310864426139652
16384.0	8.03139050349774458192674472526634834405948204551236011238551429620269054149744e-05


==> Num/Num_S_zScbc_2_10_expj9.txt <==
# time = 2023-01-11T01:59:19.292, gitcommitid = fe006a1, S, zScbc, alpha=2, d=10, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.5605821624179391034320028853423675495074566286723679219007344830287314180591888
2048.0	0.456666489109487255872079013700490736506913201708535049740450156871095548253532
4096.0	0.3714351984111376132131074805272378816986840015405791569644109909020278445007892
8192.0	0.3000113389960927082099870795510402105350497395188739115603980731005564266192441
16384.0	0.2414600962733846460045570070056349539115070486651588305507247505230560601787155


==> Num/Num_S_zScbc_2_10_invj2.txt <==
# time = 2023-01-10T21:47:26.576, gitcommitid = fe006a1, S, zScbc, alpha=2, d=10, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.1002378683692561406528752178038652249329621083407273614090128405719437664197812
2048.0	0.07552857322700090978735855482103750413271863657153417389925226120576097411313839
4096.0	0.05669609819804546381945457527538440973484250233244152435509918169923883615956388
8192.0	0.04252249422753227668707104526795302515657450766221543900520750668278429103845195
16384.0	0.03174721806355576846031020000518813688015968824104306446857579916774361089116342


==> Num/Num_S_zScbc_2_10_invj3.txt <==
# time = 2023-01-10T23:09:49.340, gitcommitid = fe006a1, S, zScbc, alpha=2, d=10, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.0647187571860685316030182997096165884151613429338367501813098597405559986924302
2048.0	0.04719913893599591863743623607120685771510983727833354317134866281277086784878267
4096.0	0.03438943692781195082927554424176230534039149869861374613185446305322885185456983
8192.0	0.02509248312351368817087369811615218068649275267775665411165461156683744670213674
16384.0	0.01829912051661405360923483557951366983792854647801345746281117196404332427847668


==> Num/Num_S_zScbc_2_10_invj6.txt <==
# time = 2023-01-11T00:34:23.128, gitcommitid = fe006a1, S, zScbc, alpha=2, d=10, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.04512464969206365143158782338115184244592736108978490304836065830491790928069549
2048.0	0.03206036561149504747036311962697570525717624471165090724535461537618975054694364
4096.0	0.02273095958487490140657622707352026448963986270093533747260250447815194445666514
8192.0	0.01615806047669895348675219072044992125698531664650702208159696679471351700281543
16384.0	0.01145029237066327638532388470152449538706856569413181965478102784938199495532527


==> Num/Num_S_zScbc_2_10_unweighted.txt <==
# time = 2023-01-10T20:19:54.436, gitcommitid = fe006a1, S, zScbc, alpha=2, d=10, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.9881021180294224231807161438404157067647036924205073461751097998390793033126141
2048.0	0.8159196731465087670340673020842489627472656592060490933534489920825977989592457
4096.0	0.6746111883378295238535806837753605447098591961705585538830392855902862523753429
8192.0	0.5560726940865890358046698850797359793495248809747825423371482283052515950298802
16384.0	0.4561687618928214005062461936698700395635342447699306074831405859967406388593569


==> Num/Num_S_zScbc_2_2_expj9.txt <==
# time = 2023-01-10T18:51:47.148, gitcommitid = fe006a1, S, zScbc, alpha=2, d=2, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.08446214493253193234237928498424558544564664895577379278677140664836477076709427
2048.0	0.06137444540223105801965396147579661311129798437358116830378447175649688559905968
4096.0	0.04391436762822051596892731846424048284683253048450305662111370120012379331755359
8192.0	0.03172919649730103085606214200971293452220664444651352142785058253139473506818758
16384.0	0.02265553734420048529944652163520444295499929619740231803967165100250116242616226


==> Num/Num_S_zScbc_2_2_invj2.txt <==
# time = 2023-01-10T18:21:48.394, gitcommitid = fe006a1, S, zScbc, alpha=2, d=2, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.06189086180324722139093737369560109604679067240932616388945722707966486792436132
2048.0	0.04468827239571553312002380334766131507196749134503588441540883905774480664601514
4096.0	0.03191030943345344445976330943621878194303099372593964255202904453700729361375654
8192.0	0.02299300877895703075669539300733942376814530998361296027614331652534724758541104
16384.0	0.01637974673629258246690037363436708717129446842150302936575727585220728464062403


==> Num/Num_S_zScbc_2_2_invj3.txt <==
# time = 2023-01-10T18:32:00.987, gitcommitid = fe006a1, S, zScbc, alpha=2, d=2, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.05453914885884746933293601637740249044150419263394497995520777979445186878410695
2048.0	0.03920959082928372744863230928509924334064768579989738222634903566928147702276931
4096.0	0.02794737319013271551014636841780382030428090474692690341888495542515420589739999
8192.0	0.02007354440633054504801657728829326238727418767154385008406758379210358482772334
16384.0	0.01427969453831406855824193562782058401172407503927618247247379252563620699276893


==> Num/Num_S_zScbc_2_2_invj6.txt <==
# time = 2023-01-10T18:42:00.678, gitcommitid = fe006a1, S, zScbc, alpha=2, d=2, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.04486831979204522121179804284577723052517585952328534633777919443931730519553457
2048.0	0.03186696174723439209614258803416157864092965618485824849130579904649318972380857
4096.0	0.02258368039378378232041294855977029292003040547922897312923017745239685309510427
8192.0	0.01604226068783165397374602610959505611720356051616242869607775436239231115352041
16384.0	0.0113634408127736703792089976102476366978805464066695973462018219707653554880623


==> Num/Num_S_zScbc_2_2_unweighted.txt <==
# time = 2023-01-10T18:11:11.462, gitcommitid = fe006a1, S, zScbc, alpha=2, d=2, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.08702172170376298098752821195851264411046004303874290342997742542041262692863085
2048.0	0.06326458996780853449642359090302745297832625057466514814440853668059626960129961
4096.0	0.04527159621066610477646491476218009642281699908917950532509471557751126687343514
8192.0	0.03271197284007855382625362059207969989063427689820517801548271666076492184442841
16384.0	0.02336189726175196256299733897065098353054486360201161277946332239433333258215261


==> Num/Num_S_zScbc_4_10_expj9.txt <==
# time = 2023-01-11T10:39:15.141, gitcommitid = fe006a1, S, zScbc, alpha=4, d=10, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.02268104718153299752843314983153414087534402868965716771456752319682870022784093
2048.0	0.01490085716359103588337018364623096727800852556240240625828970085638622776173844
4096.0	0.009600295495130431460741355847663255374718224455444109816102291536044044556129609
8192.0	0.006633622968834275202235305933084525317654137747543035758893427564114031730593427
16384.0	0.004253244679325621557527105561256043552333084632745887086516179809138653571215173


==> Num/Num_S_zScbc_4_10_invj2.txt <==
# time = 2023-01-11T05:57:48.353, gitcommitid = fe006a1, S, zScbc, alpha=4, d=10, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.003846750331237286920742540677585880827147215698629705078518018174047967267589895
2048.0	0.002000316095787586926601949903597832373453159534803284923382176971309265112192812
4096.0	0.001309233195501237980277526719219317905787240967561455552807262974662295895687235
8192.0	0.0007511550313086247158262341769629269959855102000845928178859924506367530884019863
16384.0	0.0004390767530419687557784003313020312184778833972221110924231719977758030534378552


==> Num/Num_S_zScbc_4_10_invj3.txt <==
# time = 2023-01-11T07:31:10.395, gitcommitid = fe006a1, S, zScbc, alpha=4, d=10, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.001598672793454673911827287832589512536870033817951470722182678212109710070501778
2048.0	0.0009086584378713747156869699079936283803354070205809787043586895113189032487447327
4096.0	0.0005183818585784708248114053794220155628648507037271493266311142875086620752496854
8192.0	0.000287674031627717200106822209305520081604771497210045520966461772079058600484653
16384.0	0.0001595797275436544388037321236765612100519477844998852717179942810161836955984852


==> Num/Num_S_zScbc_4_10_invj6.txt <==
# time = 2023-01-11T09:05:10.388, gitcommitid = fe006a1, S, zScbc, alpha=4, d=10, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.0006795077386032392378046393714021631890710779210773763255738418345256426587471814
2048.0	0.0003422933404121503632341149045388040780260826292009374337244297655964510088115517
4096.0	0.0001710399511801967901931658452436453527026872625412147595242014947321809246234462
8192.0	8.666800165193163394467642854279991932720958987348187748497640324011352581416671e-05
16384.0	4.325407886220848087460207558564606632459133250961269856900155776383588887370282e-05


==> Num/Num_S_zScbc_4_10_unweighted.txt <==
# time = 2023-01-11T04:24:14.896, gitcommitid = fe006a1, S, zScbc, alpha=4, d=10, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.03544713610301435422324256959687778488162880592007105509385756194532050817076701
2048.0	0.02265812679209441279230560955281036750890736817881300116013292137254575976073837
4096.0	0.01580148672168651453586385427478990962350897202421635959548250279473067607811395
8192.0	0.01137914092506837067710242095162868131160919432637356929921437219509319694129699
16384.0	0.006812058090097733924826837119954913535812486046117143320286965360507774791240011


==> Num/Num_S_zScbc_4_2_expj9.txt <==
# time = 2023-01-11T02:48:08.095, gitcommitid = fe006a1, S, zScbc, alpha=4, d=2, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.00122711263776510379977230413632177422553746563406421672169209791650697352865017
2048.0	0.0006299419681901940220890625130574821324116530992813047154506111769053720584135681
4096.0	0.0003085118491882646116773225645673196464464166007039133054101833231872837039307617
8192.0	0.0001609686477928182220333016023569858832559171790441655860386956054563341568422771
16384.0	7.830305795154949747125615348038198706114864411169255392878382169577821872631877e-05


==> Num/Num_S_zScbc_4_2_invj2.txt <==
# time = 2023-01-11T02:18:52.527, gitcommitid = fe006a1, S, zScbc, alpha=4, d=2, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.000927962079868512516124893079409659745313850725330021083450497308099058404624427
2048.0	0.0004739244393231457058992019842924879000969421937861508966705927406024073636457411
4096.0	0.0002327718079702854550077680678129724970092161784567271943086023495194813112335248
8192.0	0.0001208160955041957281630465294890441869828256809627503310274606499804470054207074
16384.0	5.894887065820093878167574450098468534994143707718816360745168680393041359394491e-05


==> Num/Num_S_zScbc_4_2_invj3.txt <==
# time = 2023-01-11T02:28:45.670, gitcommitid = fe006a1, S, zScbc, alpha=4, d=2, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.0008202432416124469417963411880395623698936375196085828719213599752645299266106243
2048.0	0.0004172705828308120367146191593685209233625474896360806064291932612114076769017333
4096.0	0.000205580302713996878597405122458997398655519446082078426456861294001669823885491
8192.0	0.000106043992242933127594024766755740401029167902226761075423172114706205120466414
16384.0	5.194468464007107403340249511154735686098495998022987312626995424366469066532996e-05


==> Num/Num_S_zScbc_4_2_invj6.txt <==
# time = 2023-01-11T02:38:27.844, gitcommitid = fe006a1, S, zScbc, alpha=4, d=2, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.0006696764585876268839717079646491344158329526766801917079844676858310050749988204
2048.0	0.0003364921924465745414550518889246891545974046854846571644849883304303331085974186
4096.0	0.0001675293206968910249215399343851325976813498525283958618993881701409800933040653
8192.0	8.454336329657599541373501398752579026711522932446854006391357552336741860360863e-05
16384.0	4.201055182251184915600930202073616147784296623287812672569660866363238739280374e-05


==> Num/Num_S_zScbc_4_2_unweighted.txt <==
# time = 2023-01-11T02:09:06.381, gitcommitid = fe006a1, S, zScbc, alpha=4, d=2, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.001258157449282699911400365537523531610034275421075338546777274288318058678551737
2048.0	0.0006461232659995280277616373868936380443648410919267005379853406746576283252829959
4096.0	0.0003164084733948406830351390814254587002388157617066147370268825389776577522164364
8192.0	0.0001651042045250844024236322105093802351107946599052883111781757818122085418582504
16384.0	8.031390503497744581926744725266348344059482045512360112385514292139223801524525e-05


==> Num/Num_S_zrand_2_10_expj9.txt <==
# time = 2023-01-11T01:59:19.396, gitcommitid = fe006a1, S, zrand, alpha=2, d=10, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.6202166678124005204545610881132886716567806904231079606386500391520727581217591
2048.0	0.5148177754654300251687846006987536416115686004486860796118209281303727263623497
4096.0	0.4308369625041351966456204710078455286487489765683921839066915135323831053177813
8192.0	0.3690863831753801227788157408176475337324861123699754812917066678706877649513003
16384.0	0.2906654943337637072926561093656655037715327383745802293433217812462475972109915


==> Num/Num_S_zrand_2_10_invj2.txt <==
# time = 2023-01-10T21:47:26.755, gitcommitid = fe006a1, S, zrand, alpha=2, d=10, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.157761468841695477833080901718586888837245961528650858631458390056047032381462
2048.0	0.1272144659476888874096450341802374513493169674480384559618834162954359221793173
4096.0	0.09130974043849545484294694557220043251308871935350924658441647626193133238939449
8192.0	0.0871777882708635336727290116782750009572093780352123797765387424139951277043101
16384.0	0.05380840915891143962617499085580888991902779848652820835688711162917840830499518


==> Num/Num_S_zrand_2_10_invj3.txt <==
# time = 2023-01-10T23:09:49.459, gitcommitid = fe006a1, S, zrand, alpha=2, d=10, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.1046091749696844587344568566789534567246616904183559393615875324888522376249412
2048.0	0.08240129809757030466778936913294450257096109078000582756690427578975746564652783
4096.0	0.05522224593951954052169958580438265301174831432054556845552673435660443472502325
8192.0	0.05762834069380272800273825017196546580253838456239424589175362152355261770677856
16384.0	0.03140850987548609250908737888175535535081610826794483358670561236910034914165121


==> Num/Num_S_zrand_2_10_invj6.txt <==
# time = 2023-01-11T00:34:23.233, gitcommitid = fe006a1, S, zrand, alpha=2, d=10, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.05560762146210313599905796782324151850842996359592457767110469364089039109081511
2048.0	0.04268906228855269066914681852761751518403431360594008449538626478351218121483109
4096.0	0.02753081512043996279033167467288173307376997588389002329101617711371973410821456
8192.0	0.02923909436591480957236174096654499942455457367186683186886427682420320447697559
16384.0	0.0148658104356745209639798665529406030731635757587067287920197846394100579355352


==> Num/Num_S_zrand_2_10_unweighted.txt <==
# time = 2023-01-10T20:19:54.567, gitcommitid = fe006a1, S, zrand, alpha=2, d=10, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	1.03145759103128396185218200395305647262957971765637990070871919205509651257015
2048.0	0.8631115245380125212045705271277266502898286106513421223617565307083394268722389
4096.0	0.7249667470785929333622517323353901164824063788478554665405231290327418672805412
8192.0	0.6143420026981101894394835378097082878671796904378959625850315353656222614372961
16384.0	0.502785215076798817157809782717739469194604279629613104991122897415089787661352


==> Num/Num_S_zrand_2_2_expj9.txt <==
# time = 2023-01-10T18:51:47.261, gitcommitid = fe006a1, S, zrand, alpha=2, d=2, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.125352342484026064058498069988756894441211895783498203478602317319592259710791
2048.0	0.09760595217749905476649374848454626112167856107284274793612935458943282690422038
4096.0	0.07879712976659417073520882840673113760702012680707473240963495608719456557665578
8192.0	0.05938968826617645680222241209883416297028875259687945331433707067165671157188118
16384.0	0.04780418461871760670740753815220953449587632401694898030336749626711473322669541


==> Num/Num_S_zrand_2_2_invj2.txt <==
# time = 2023-01-10T18:21:48.499, gitcommitid = fe006a1, S, zrand, alpha=2, d=2, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.08935732673482768522477059871258385872715452012949838002956171587663675399071161
2048.0	0.06895709431484420952702479125562132699393290464742737463956001991655070667418187
4096.0	0.05610813110304727999334288721366626850114662212013587762228115417135694936742311
8192.0	0.04199993151509589541233385257858558181182892770253411200955668526387149390465918
16384.0	0.03393113063328908835121780204040737866628269727187406260761381062900972147112093


==> Num/Num_S_zrand_2_2_invj3.txt <==
# time = 2023-01-10T18:32:01.078, gitcommitid = fe006a1, S, zrand, alpha=2, d=2, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.07614034863627049998099304209099635834875966971178118229197148973587237810479863
2048.0	0.05852510595777230827565016652091074469127796208334816979982335755050633283034342
4096.0	0.04751344142928754879846409400711516884054791990587030754217021380266904189183747
8192.0	0.03546913236096167657534172440876141332078140118470466877811724330771271976063542
16384.0	0.02860373368249541288546087806245843725109906284145780533000074364206744516086596


==> Num/Num_S_zrand_2_2_invj6.txt <==
# time = 2023-01-10T18:42:00.823, gitcommitid = fe006a1, S, zrand, alpha=2, d=2, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.05318706197460321069658040222991055720427349783901066177890819540382931430424932
2048.0	0.04016593979459398860357145801266983194004960070476462158249721029778542118552039
4096.0	0.03163311759248077702698601148552125928341064544307525465695586552138741518434942
8192.0	0.02333888632689479393694601439886246238156551934677872871981714177465263051433164
16384.0	0.0183624308382297914504925503683705714306913024167457358539029103997896827353629


==> Num/Num_S_zrand_2_2_unweighted.txt <==
# time = 2023-01-10T18:11:11.584, gitcommitid = fe006a1, S, zrand, alpha=2, d=2, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.129245578420522603389635759890432480021660334285529618927633527254094740671363
2048.0	0.1007391352513685977172057034919380577708849729919491365340823896496741273995131
4096.0	0.08120944591166571861641706039143971402898644126279491556658142785160624923108804
8192.0	0.06125708452246477265769352474133291651194505005286301710001795937347346958386454
16384.0	0.04927080082999587089390164822445891743717573737262853438239803465444004015810876


==> Num/Num_S_zrand_4_10_expj9.txt <==
# time = 2023-01-11T10:39:15.260, gitcommitid = fe006a1, S, zrand, alpha=4, d=10, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.06435393056770836968350695309635498111585257716443170443559529159197428183062399
2048.0	0.04509336235958412780136340093828863946475302775339514922303649359284247610720264
4096.0	0.035376667293641826146967440081527900970050698178558438930335017363062285619867
8192.0	0.02975144117039182683834338518771396644632587041051613603193672803960868560913593
16384.0	0.01727728377116768480875361877764717220701144189369247421630126603746799539845042


==> Num/Num_S_zrand_4_10_invj2.txt <==
# time = 2023-01-11T05:57:48.471, gitcommitid = fe006a1, S, zrand, alpha=4, d=10, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.01883225013697537238972670913511707502645710521170370932763154175327526821177782
2048.0	0.01264897980257661386805052115645779302148544355858170452003585943394040403417654
4096.0	0.00794083444207645151855777725455728066600327123362166386489074544394158342292421
8192.0	0.006933422311011877512094893132419710652495156422649085813396733602483343672448782
16384.0	0.003017556938414942856600618957796513110437084538399399351825963393855418424082362


==> Num/Num_S_zrand_4_10_invj3.txt <==
# time = 2023-01-11T07:31:10.489, gitcommitid = fe006a1, S, zrand, alpha=4, d=10, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.01079646348377312110974348122933658928136959127421617207331193608185038978210682
2048.0	0.007212381184644460157544597366988732540620383262094886002317961070336127016380176
4096.0	0.003872260019617920385127924261149921629004360047353115498687082453779314360651635
8192.0	0.003993058584480700253240413319263225931054923792751081731033147990291605300088023
16384.0	0.00138518965272894856340700529892854287404577904788368401440508955030751265428847


==> Num/Num_S_zrand_4_10_invj6.txt <==
# time = 2023-01-11T09:05:10.499, gitcommitid = fe006a1, S, zrand, alpha=4, d=10, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.00331211424755382733829916402732545223412985223143629102402741244705907465696755
2048.0	0.002094458380592051242102334534689771967520665143857361025174186942788358556562483
4096.0	0.000809482481355479158623493396689881397767291539627422517708197530451570564796504
8192.0	0.001490409892166124267530754561651062187934627735855682164762474135831934708944572
16384.0	0.0003124108478286997599113236086331233567194993736641038151207046357357935238439645


==> Num/Num_S_zrand_4_10_unweighted.txt <==
# time = 2023-01-11T04:24:14.998, gitcommitid = fe006a1, S, zrand, alpha=4, d=10, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.08578216184202024843955345635834666630433377859534019726205242188106513336930743
2048.0	0.06180808998943524335607328651062474352134016758518916954385957434716096487515829
4096.0	0.04900201593813278535908763948149548937816432639079151029766678528432904713429018
8192.0	0.04106754548100722481457852056654137364151986434595822119767835780793173043976478
16384.0	0.02544272753166231142014956481133546385052174606617862755720394630840499299277379


==> Num/Num_S_zrand_4_2_expj9.txt <==
# time = 2023-01-11T02:48:08.186, gitcommitid = fe006a1, S, zrand, alpha=4, d=2, m1=10, m2=14, weights=expj9
# Num           S
1024.0	0.005434191384443032146441352248142172244503262314554124177244477991941279381622739
2048.0	0.003719032271292931050390803483229091718126060870474667206676733523833900054463759
4096.0	0.003156364599741431185706075917779944750980699018660864532713970943654984133745462
8192.0	0.00182871763964786202278611912161221690290420923325474696447102594604064472666768
16384.0	0.001515823652144718538491021227233781257552645147532276249422429285124124215183729


==> Num/Num_S_zrand_4_2_invj2.txt <==
# time = 2023-01-11T02:18:52.652, gitcommitid = fe006a1, S, zrand, alpha=4, d=2, m1=10, m2=14, weights=invj2
# Num           S
1024.0	0.003938025541544877399234370485049766495787129039802235192514410818302699458477463
2048.0	0.00269038102097705786947089264703993344432335339242122103662725156754482474530901
4096.0	0.002286232429064760114802751206992167668257524394434759260243510172888406455063037
8192.0	0.001325194141055722464032704265641227865516356273389279709381726590378041140293262
16384.0	0.001099492358998721606179003254722576883636051287518286523867372792596909169982027


==> Num/Num_S_zrand_4_2_invj3.txt <==
# time = 2023-01-11T02:28:45.791, gitcommitid = fe006a1, S, zrand, alpha=4, d=2, m1=10, m2=14, weights=invj3
# Num           S
1024.0	0.003316109991361243395468952735875540430602738386457284822663764665300757715543906
2048.0	0.00226338087283214208476847158925960692837455428733867601959204871519401051171176
4096.0	0.001922610704303232718413883836158324962434433988235376336938797221338170391708715
8192.0	0.001114405708469853348540485693927606224461743241630195434423567458810980796936544
16384.0	0.0009246141964379693789702332253864966907304880152980145020368474563401445956669013


==> Num/Num_S_zrand_4_2_invj6.txt <==
# time = 2023-01-11T02:38:27.955, gitcommitid = fe006a1, S, zrand, alpha=4, d=2, m1=10, m2=14, weights=invj6
# Num           S
1024.0	0.002014922475364466817204853557851141078841994885281416607528060746394354887440567
2048.0	0.001366117005323931679664126077271721204416912782983190974565778310540951184524863
4096.0	0.001150690708892687529262965760306495421617472151606982248700343704111559401043515
8192.0	0.0006660531903396393140305603449800609922444099071895553511248629024289835122611484
16384.0	0.0005512941795540268866737996385768844982978732325086612556276662858110386258881762


==> Num/Num_S_zrand_4_2_unweighted.txt <==
# time = 2023-01-11T02:09:06.487, gitcommitid = fe006a1, S, zrand, alpha=4, d=2, m1=10, m2=14, weights=unweighted
# Num           S
1024.0	0.005581730664682952011377011385322638396061477650855994737401204319701069189424917
2048.0	0.003820787590477672408314705842889697310275812459052785254113278798583182811629874
4096.0	0.00324188768597670497217216308073001184517341648801611465187438845497895479975842
8192.0	0.00187812302987571558480078132223582826119268164908365927716617989375947048162818
16384.0	0.001556525501240177893075600823670082212293147403809755549470161599126096987915382

